Predicting Friction System Performance with Symbolic Regression and Genetic Programming with Factor Variables

Friction systems are mechanical systems wherein friction is used for force transmission (e.g. mechanical braking systems or automatic gearboxes). For finding optimal and safe design parameters, engineers have to predict friction system performance. This is especially difficult in real-world applications, because it is affected by many parameters. We have used symbolic regression and genetic programming for finding accurate and trustworthy prediction models for this task. However, it is not straight-forward how nominal variables can be included. In particular, a one-hot-encoding is unsatisfactory because genetic programming tends to remove such indicator variables. We have therefore used so-called factor variables for representing nominal variables in symbolic regression models. Our results show that GP is able to produce symbolic regression models for predicting friction performance with predictive accuracy that is comparable to artificial neural networks. The symbolic regression models with factor variables are less complex than models using a one-hot encoding.

==> data/cf1_filtered.txt <==
Partition	Source1	Source2	x1	Material_Cat	x2	x3	x4	x5	x6	x7	x8	x9	x10	x11	x12	x13	x14	x15	x16	Material	Mat=y	Mat=x	Mat=a	Mat=w	Mat=h	Mat=c	Grooving	Oil	Oil=g	x17	x18	x19	x20	x21	x22	Cf1
0	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.124
0	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.096
0	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.129
0	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.092
0	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.128
0	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.096
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.094
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.05
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.097
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.044
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.096
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.049
0	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	400	2.17	5.6	30	0.65	464.8	0.127
0	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	400	2.17	5.6	80	0.65	464.8	0.095
0	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.126
0	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.095
0	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.099
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.103
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.069
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.096
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.041
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.099
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.049
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.104
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.061
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.099
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.043
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.101
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.047
0	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.099
0	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.054
0	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.107
0	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.066
0	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.104
0	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.066
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.092
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.05
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.101
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.063
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.101
0	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.067
1	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.121
1	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.102
1	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.131
1	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.095
1	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.129
1	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.1
1	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	400	2.17	5.6	30	0.65	464.8	0.117
1	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	400	2.17	5.6	80	0.65	464.8	0.096
1	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.125
1	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.091
1	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.123
1	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.097
1	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.102
1	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.061
1	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.099
1	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.044
1	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.098
1	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.044
1	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.101
1	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.055
1	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.106
1	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.07
1	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.105
1	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.071
1	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.098
1	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.052
1	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.099
1	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.044
1	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.098
1	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.045
2	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.146
2	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.098
2	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.148
2	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.097
2	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.14
2	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.1
2	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.124
2	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.1
2	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.129
2	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.095
2	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.126
2	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.095
2	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.144
2	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.106
2	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.134
2	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.102
2	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.135
2	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.106
2	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	400	2.17	5.6	30	0.65	464.8	0.132
2	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	400	2.17	5.6	80	0.65	464.8	0.118
2	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.132
2	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.099
2	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.131
2	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.102
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.099
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.06
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.094
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.048
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.096
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.045
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.103
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.069
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.111
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.075
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.108
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.073
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.096
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.051
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.098
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.046
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.098
2	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.046
3	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.148
3	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.105
3	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.148
3	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.099
3	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.149
3	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.103
3	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.09
3	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.046
3	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.088
3	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.045
3	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.08
3	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.043
3	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.123
3	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.103
3	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.13
3	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.095
3	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.134
3	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.096
3	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	k	1	400	2.17	5.6	30	0.65	464.8	0.128
3	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	k	1	400	2.17	5.6	80	0.65	464.8	0.112
3	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	k	1	5400	2.17	5.6	30	0.65	11314.8	0.128
3	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	k	1	5400	2.17	5.6	80	0.65	11314.8	0.097
3	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	k	1	5811	2.17	5.6	30	0.65	11801.6	0.121
3	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	k	1	5811	2.17	5.6	80	0.65	11801.6	0.099
3	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.099
3	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.059
3	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.106
3	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.072
3	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.105
3	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.068
3	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	400	2.17	5.6	30	0.65	464.8	0.113
3	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	400	2.17	5.6	80	0.65	464.8	0.07
3	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	5400	2.17	5.6	30	0.65	11314.8	0.101
3	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	5400	2.17	5.6	80	0.65	11314.8	0.045
3	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	5811	2.17	5.6	30	0.65	11801.6	0.097
3	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	5811	2.17	5.6	80	0.65	11801.6	0.049
4	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.129
4	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.101
4	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.132
4	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.09
4	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.128
4	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.094
4	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.124
4	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.099
4	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.129
4	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.084
4	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.127
4	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.093
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.085
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.045
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.089
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.036
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.083
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.042
4	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.087
4	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.049
4	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.087
4	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.051
4	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.088
4	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.046
4	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.127
4	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.111
4	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.138
4	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.096
4	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.131
4	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.103
4	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.147
4	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.107
4	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.142
4	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.098
4	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.141
4	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.107
4	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	400	2.17	5.6	30	0.65	464.8	0.13
4	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	400	2.17	5.6	80	0.65	464.8	0.105
4	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.142
4	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.102
4	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.134
4	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.104
4	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	400	2.17	5.6	30	0.65	464.8	0.115
4	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	400	2.17	5.6	80	0.65	464.8	0.076
4	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.106
4	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.055
4	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.105
4	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.053
4	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	k	1	400	2.17	5.6	30	0.65	464.8	0.131
4	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	k	1	400	2.17	5.6	80	0.65	464.8	0.117
4	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	k	1	5400	2.17	5.6	30	0.65	11314.8	0.123
4	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	k	1	5400	2.17	5.6	80	0.65	11314.8	0.095
4	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	k	1	5811	2.17	5.6	30	0.65	11801.6	0.123
4	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	k	1	5811	2.17	5.6	80	0.65	11801.6	0.095
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.104
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.07
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.114
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.075
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.112
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.075
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	400	2.17	5.6	30	0.65	464.8	0.104
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	400	2.17	5.6	80	0.65	464.8	0.059
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	5400	2.17	5.6	30	0.65	11314.8	0.103
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	5400	2.17	5.6	80	0.65	11314.8	0.048
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	5811	2.17	5.6	30	0.65	11801.6	0.104
4	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	5811	2.17	5.6	80	0.65	11801.6	0.048
5	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.126
5	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.1
5	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.134
5	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.09
5	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.125
5	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.095
5	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.123
5	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.099
5	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.126
5	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.088
5	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.125
5	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.096
5	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.084
5	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.046
5	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.088
5	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.036
5	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.083
5	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.04
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.092
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.048
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.092
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.052
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.087
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.043
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.085
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.051
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.087
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.048
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.084
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.045
5	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	400	2.17	5.6	30	0.65	464.8	0.132
5	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	400	2.17	5.6	80	0.65	464.8	0.108
5	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.138
5	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.105
5	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.135
5	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.106
5	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	400	2.17	5.6	30	0.65	464.8	0.108
5	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	400	2.17	5.6	80	0.65	464.8	0.061
5	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.105
5	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.053
5	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.099
5	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.047
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.107
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.056
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.109
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.061
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.105
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.059
5	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.104
5	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.047
5	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.111
5	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.052
5	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.111
5	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.05
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	400	2.17	5.6	30	0.65	464.8	0.112
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	400	2.17	5.6	80	0.65	464.8	0.081
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	5400	2.17	5.6	30	0.65	11314.8	0.103
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	5400	2.17	5.6	80	0.65	11314.8	0.045
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	5811	2.17	5.6	30	0.65	11801.6	0.108
5	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	i	g	0	5811	2.17	5.6	80	0.65	11801.6	0.046
6	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.124
6	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.1
6	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.132
6	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.089
6	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.127
6	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.095
6	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.128
6	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.104
6	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.126
6	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.086
6	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.128
6	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.094
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.084
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.046
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.09
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.035
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.09
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.039
6	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.087
6	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.051
6	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.094
6	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.05
6	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.092
6	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.048
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.083
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.048
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.087
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.041
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.088
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.046
6	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.152
6	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.11
6	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.142
6	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.102
6	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.134
6	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.109
6	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.133
6	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.111
6	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.136
6	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.108
6	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.136
6	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.11
6	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	400	2.17	5.6	30	0.65	464.8	0.112
6	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	400	2.17	5.6	80	0.65	464.8	0.073
6	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.113
6	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.072
6	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.113
6	1	0	5811	a	0.384615385	0.134328358	0.153846154	0.970588235	0.266666667	0	0	0	1	0.555555556	0	0	0	0	0	c	0	0	0	0	0	1	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.076
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	b	k	1	400	2.17	5.6	30	0.65	464.8	0.119
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	b	k	1	400	2.17	5.6	80	0.65	464.8	0.106
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	b	k	1	5400	2.17	5.6	30	0.65	11314.8	0.127
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	b	k	1	5400	2.17	5.6	80	0.65	11314.8	0.095
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	b	k	1	5811	2.17	5.6	30	0.65	11801.6	0.127
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	b	k	1	5811	2.17	5.6	80	0.65	11801.6	0.095
6	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.104
6	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.053
6	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.116
6	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.068
6	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.114
6	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.061
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.091
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.048
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.093
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.042
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.094
6	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.041
7	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.125
7	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.102
7	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.134
7	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.092
7	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.134
7	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.097
7	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.128
7	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.098
7	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.127
7	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.089
7	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.127
7	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.093
7	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.086
7	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.046
7	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.087
7	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.041
7	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.084
7	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.039
7	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.088
7	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.051
7	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.097
7	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.054
7	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.091
7	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.047
7	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.098
7	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.049
7	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.101
7	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.044
7	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.097
7	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.051
7	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	g	0	400	2.17	5.6	30	0.65	464.8	0.126
7	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	g	0	400	2.17	5.6	80	0.65	464.8	0.09
7	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	g	0	5400	2.17	5.6	30	0.65	11314.8	0.115
7	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	g	0	5400	2.17	5.6	80	0.65	11314.8	0.074
7	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	g	0	5811	2.17	5.6	30	0.65	11801.6	0.12
7	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	b	g	0	5811	2.17	5.6	80	0.65	11801.6	0.082
7	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.103
7	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.054
7	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.12
7	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.074
7	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.121
7	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.073
7	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.095
7	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.054
7	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.104
7	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.064
7	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.106
7	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.066
8	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.131
8	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.102
8	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.137
8	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.092
8	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.132
8	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.101
8	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.128
8	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.108
8	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.135
8	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.092
8	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.131
8	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.099
8	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.089
8	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.043
8	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.09
8	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.04
8	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.084
8	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.04
8	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.092
8	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.047
8	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.095
8	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.055
8	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.096
8	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.048
8	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.096
8	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.061
8	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.095
8	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.043
8	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.097
8	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.045
8	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.109
8	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.053
8	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.118
8	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.069
8	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.119
8	1	0	5811	b	0.657692308	0	0	0	0	0	0	0	0	0	0.607894737	0.326086957	0.833333333	0	0.866080662	h	0	0	0	0	1	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.071
8	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.094
8	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.046
8	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.095
8	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.044
8	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.097
8	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.046
9	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.128
9	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.113
9	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.141
9	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.096
9	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.134
9	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.103
9	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.133
9	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.103
9	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.136
9	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.089
9	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.136
9	1	0	5811	a	0.696581154	0.462686567	0.153846154	0.676470588	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	w	0	0	0	1	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.099
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.091
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.046
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.089
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.04
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.086
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.041
9	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	30	0.65	464.8	0.127
9	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	400	2.17	5.6	80	0.65	464.8	0.107
9	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	30	0.65	11314.8	0.124
9	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5400	2.17	5.6	80	0.65	11314.8	0.092
9	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	30	0.65	11801.6	0.123
9	1	0	5811	a	0.503846154	0.582089552	0.788461538	0	0.533333333	0.7	0	0.083333333	0.111111111	0.444444444	0	0	0	0	0	a	0	0	1	0	0	0	e	k	1	5811	2.17	5.6	80	0.65	11801.6	0.093
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.094
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.046
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.096
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.045
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.1
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.048
9	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	b	g	0	400	2.17	5.6	30	0.65	464.8	0.107
9	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	b	g	0	400	2.17	5.6	80	0.65	464.8	0.067
9	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	b	g	0	5400	2.17	5.6	30	0.65	11314.8	0.099
9	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	b	g	0	5400	2.17	5.6	80	0.65	11314.8	0.057
9	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	b	g	0	5811	2.17	5.6	30	0.65	11801.6	0.094
9	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	b	g	0	5811	2.17	5.6	80	0.65	11801.6	0.055
9	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.098
9	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.054
9	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.103
9	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.064
9	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.108
9	1	0	5811	a	0.589560577	0.417910448	0.153846154	0.676470588	0.6	0	0	0.25	0	0.666666667	0	0	0	0	0	y	1	0	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.071
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	30	0.65	464.8	0.096
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	400	2.17	5.6	80	0.65	464.8	0.056
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	30	0.65	11314.8	0.108
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5400	2.17	5.6	80	0.65	11314.8	0.067
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	30	0.65	11801.6	0.107
9	1	0	5811	a	0.634615385	0.134328358	0.153846154	1	0.4	0	0	0.416666667	0.111111111	0.555555556	0	0	0	0	0	x	0	1	0	0	0	0	e	g	0	5811	2.17	5.6	80	0.65	11801.6	0.064


==> data/cf_brake.txt <==
Mat	Mat=a	Mat=b	Mat=c	Mat=d	x1	x2	cycles	cf
a	1	0	0	0	0	0	0,013766994	0,086
b	0	1	0	0	0,851851852	0	0,013766994	0,116
b	0	1	0	0	0,851851852	0	0,013766994	0,114
b	0	1	0	0	0,851851852	0	0,013766994	0,101
b	0	1	0	0	0,851851852	0	0,013766994	0,106
c	0	0	1	0	0,37037037	0	0,013766994	0,08
c	0	0	1	0	0,37037037	0	0,013766994	0,078
c	0	0	1	0	0,740740741	0	0,013766994	0,075
c	0	0	1	0	1	0	0,013766994	0,073
c	0	0	1	0	1	0	0,013766994	0,08
d	0	0	0	1	0	0	0,013766994	0,07
d	0	0	0	1	0	0	0,013766994	0,073
d	0	0	0	1	0,37037037	0	0,013766994	0,074
d	0	0	0	1	0,37037037	0	0,013766994	0,073
d	0	0	0	1	0,37037037	0	0,013766994	0,074
d	0	0	0	1	0,962962963	0	0,013766994	0,077
d	0	0	0	1	0,740740741	0	0,013766994	0,075
d	0	0	0	1	1	0	0,013766994	0,074
a	1	0	0	0	0	0,10989011	0,027533987	0,08
b	0	1	0	0	0,851851852	0,10989011	0,027533987	0,11
b	0	1	0	0	0,851851852	0,10989011	0,027533987	0,108
b	0	1	0	0	0,851851852	0,10989011	0,027533987	0,103
b	0	1	0	0	0,851851852	0,10989011	0,027533987	0,1
c	0	0	1	0	0,37037037	0,10989011	0,027533987	0,074
c	0	0	1	0	0,37037037	0,10989011	0,027533987	0,072
c	0	0	1	0	0,740740741	0,10989011	0,027533987	0,068
c	0	0	1	0	1	0,10989011	0,027533987	0,067
c	0	0	1	0	1	0,10989011	0,027533987	0,072
d	0	0	0	1	0	0,10989011	0,027533987	0,065
d	0	0	0	1	0	0,10989011	0,027533987	0,068
d	0	0	0	1	0,37037037	0,10989011	0,027533987	0,068
d	0	0	0	1	0,37037037	0,10989011	0,027533987	0,069
d	0	0	0	1	0,37037037	0,10989011	0,027533987	0,072
d	0	0	0	1	0,962962963	0,10989011	0,027533987	0,069
d	0	0	0	1	0,740740741	0,10989011	0,027533987	0,067
d	0	0	0	1	1	0,10989011	0,027533987	0,067
a	1	0	0	0	0	0,412087912	0,041300981	0,08
b	0	1	0	0	0,851851852	0,412087912	0,041300981	0,102
b	0	1	0	0	0,851851852	0,412087912	0,041300981	0,1
b	0	1	0	0	0,851851852	0,412087912	0,041300981	0,098
b	0	1	0	0	0,851851852	0,412087912	0,041300981	0,094
c	0	0	1	0	0,37037037	0,412087912	0,041300981	0,067
c	0	0	1	0	0,37037037	0,412087912	0,041300981	0,066
c	0	0	1	0	0,740740741	0,412087912	0,041300981	0,064
c	0	0	1	0	1	0,412087912	0,041300981	0,063
c	0	0	1	0	1	0,412087912	0,041300981	0,065
d	0	0	0	1	0	0,412087912	0,041300981	0,064
d	0	0	0	1	0	0,412087912	0,041300981	0,064
d	0	0	0	1	0,37037037	0,412087912	0,041300981	0,064
d	0	0	0	1	0,37037037	0,412087912	0,041300981	0,064
d	0	0	0	1	0,37037037	0,412087912	0,041300981	0,067
d	0	0	0	1	0,962962963	0,412087912	0,041300981	0,065
d	0	0	0	1	0,740740741	0,412087912	0,041300981	0,065
d	0	0	0	1	1	0,412087912	0,041300981	0,063
a	1	0	0	0	0	0,708791209	0,055067975	0,079
b	0	1	0	0	0,851851852	0,708791209	0,055067975	0,099
b	0	1	0	0	0,851851852	0,708791209	0,055067975	0,097
b	0	1	0	0	0,851851852	0,708791209	0,055067975	0,097
b	0	1	0	0	0,851851852	0,708791209	0,055067975	0,092
c	0	0	1	0	0,37037037	0,708791209	0,055067975	0,062
c	0	0	1	0	0,37037037	0,708791209	0,055067975	0,063
c	0	0	1	0	0,740740741	0,708791209	0,055067975	0,062
c	0	0	1	0	1	0,708791209	0,055067975	0,06
c	0	0	1	0	1	0,708791209	0,055067975	0,062
d	0	0	0	1	0	0,708791209	0,055067975	0,061
d	0	0	0	1	0	0,708791209	0,055067975	0,061
d	0	0	0	1	0,37037037	0,708791209	0,055067975	0,064
d	0	0	0	1	0,37037037	0,708791209	0,055067975	0,061
d	0	0	0	1	0,37037037	0,708791209	0,055067975	0,066
d	0	0	0	1	0,962962963	0,708791209	0,055067975	0,064
d	0	0	0	1	0,740740741	0,708791209	0,055067975	0,063
d	0	0	0	1	1	0,708791209	0,055067975	0,062
a	1	0	0	0	0	1	0,068834968	0,08
b	0	1	0	0	0,851851852	1	0,068834968	0,097
b	0	1	0	0	0,851851852	1	0,068834968	0,095
b	0	1	0	0	0,851851852	1	0,068834968	0,097
b	0	1	0	0	0,851851852	1	0,068834968	0,09
c	0	0	1	0	0,37037037	1	0,068834968	0,06
c	0	0	1	0	0,37037037	1	0,068834968	0,06
c	0	0	1	0	0,740740741	1	0,068834968	0,06
c	0	0	1	0	1	1	0,068834968	0,058
c	0	0	1	0	1	1	0,068834968	0,059
d	0	0	0	1	0	1	0,068834968	0,06
d	0	0	0	1	0	1	0,068834968	0,06
d	0	0	0	1	0,37037037	1	0,068834968	0,063
d	0	0	0	1	0,37037037	1	0,068834968	0,061
d	0	0	0	1	0,37037037	1	0,068834968	0,065
d	0	0	0	1	0,962962963	1	0,068834968	0,062
d	0	0	0	1	0,740740741	1	0,068834968	0,062
d	0	0	0	1	1	1	0,068834968	0,061
a	1	0	0	0	0	1	0,08604371	0,081
b	0	1	0	0	0,851851852	1	0,08604371	0,1
b	0	1	0	0	0,851851852	1	0,08604371	0,098
b	0	1	0	0	0,851851852	1	0,08604371	0,102
b	0	1	0	0	0,851851852	1	0,08604371	0,094
c	0	0	1	0	0,37037037	1	0,08604371	0,062
c	0	0	1	0	0,37037037	1	0,08604371	0,061
c	0	0	1	0	0,740740741	1	0,08604371	0,061
c	0	0	1	0	1	1	0,08604371	0,059
c	0	0	1	0	1	1	0,08604371	0,058
d	0	0	0	1	0	1	0,08604371	0,06
d	0	0	0	1	0	1	0,08604371	0,054
d	0	0	0	1	0,37037037	1	0,08604371	0,059
d	0	0	0	1	0,37037037	1	0,08604371	0,058
d	0	0	0	1	0,37037037	1	0,08604371	0,063
d	0	0	0	1	0,962962963	1	0,08604371	0,062
d	0	0	0	1	0,740740741	1	0,08604371	0,063
d	0	0	0	1	1	1	0,08604371	0,058
b	0	1	0	0	0,851851852	1	0,92927207	0,103
b	0	1	0	0	0,851851852	1	0,92927207	0,104
b	0	1	0	0	0,851851852	1	0,92927207	0,104
b	0	1	0	0	0,851851852	1	0,92927207	0,098
c	0	0	1	0	0,37037037	1	0,92927207	0,079
c	0	0	1	0	0,37037037	1	0,92927207	0,077
c	0	0	1	0	0,740740741	1	0,92927207	0,078
c	0	0	1	0	1	1	0,92927207	0,076
c	0	0	1	0	1	1	0,92927207	0,073
d	0	0	0	1	0	1	0,92927207	0,074
d	0	0	0	1	0	1	0,92927207	0,073
d	0	0	0	1	0,37037037	1	0,92927207	0,071
d	0	0	0	1	0,37037037	1	0,92927207	0,072
d	0	0	0	1	0,37037037	1	0,92927207	0,076
d	0	0	0	1	0,962962963	1	0,92927207	0,074
d	0	0	0	1	0,740740741	1	0,92927207	0,073
d	0	0	0	1	1	1	0,92927207	0,069
a	1	0	0	0	0	0	0,943039064	0,086
b	0	1	0	0	0,851851852	0	0,943039064	0,129
b	0	1	0	0	0,851851852	0	0,943039064	0,13
b	0	1	0	0	0,851851852	0	0,943039064	0,123
b	0	1	0	0	0,851851852	0	0,943039064	0,116
c	0	0	1	0	0,37037037	0	0,943039064	0,087
c	0	0	1	0	0,37037037	0	0,943039064	0,087
c	0	0	1	0	0,740740741	0	0,943039064	0,081
c	0	0	1	0	1	0	0,943039064	0,083
c	0	0	1	0	1	0	0,943039064	0,08
d	0	0	0	1	0	0	0,943039064	0,076
d	0	0	0	1	0	0	0,943039064	0,081
d	0	0	0	1	0,37037037	0	0,943039064	0,075
d	0	0	0	1	0,37037037	0	0,943039064	0,079
d	0	0	0	1	0,37037037	0	0,943039064	0,08
d	0	0	0	1	0,962962963	0	0,943039064	0,08
d	0	0	0	1	0,740740741	0	0,943039064	0,077
d	0	0	0	1	1	0	0,943039064	0,078
a	1	0	0	0	0	0,10989011	0,956806057	0,082
b	0	1	0	0	0,851851852	0,10989011	0,956806057	0,119
b	0	1	0	0	0,851851852	0,10989011	0,956806057	0,12
b	0	1	0	0	0,851851852	0,10989011	0,956806057	0,118
b	0	1	0	0	0,851851852	0,10989011	0,956806057	0,111
c	0	0	1	0	0,37037037	0,10989011	0,956806057	0,084
c	0	0	1	0	0,37037037	0,10989011	0,956806057	0,081
c	0	0	1	0	0,740740741	0,10989011	0,956806057	0,079
c	0	0	1	0	1	0,10989011	0,956806057	0,078
c	0	0	1	0	1	0,10989011	0,956806057	0,074
d	0	0	0	1	0	0,10989011	0,956806057	0,074
d	0	0	0	1	0	0,10989011	0,956806057	0,077
d	0	0	0	1	0,37037037	0,10989011	0,956806057	0,075
d	0	0	0	1	0,37037037	0,10989011	0,956806057	0,078
d	0	0	0	1	0,37037037	0,10989011	0,956806057	0,08
d	0	0	0	1	0,962962963	0,10989011	0,956806057	0,075
d	0	0	0	1	0,740740741	0,10989011	0,956806057	0,071
d	0	0	0	1	1	0,10989011	0,956806057	0,07
a	1	0	0	0	0	0,412087912	0,970573051	0,083
b	0	1	0	0	0,851851852	0,412087912	0,970573051	0,111
b	0	1	0	0	0,851851852	0,412087912	0,970573051	0,111
b	0	1	0	0	0,851851852	0,412087912	0,970573051	0,111
b	0	1	0	0	0,851851852	0,412087912	0,970573051	0,105
c	0	0	1	0	0,37037037	0,412087912	0,970573051	0,082
c	0	0	1	0	0,37037037	0,412087912	0,970573051	0,079
c	0	0	1	0	0,740740741	0,412087912	0,970573051	0,078
c	0	0	1	0	1	0,412087912	0,970573051	0,077
c	0	0	1	0	1	0,412087912	0,970573051	0,074
d	0	0	0	1	0	0,412087912	0,970573051	0,075
d	0	0	0	1	0	0,412087912	0,970573051	0,075
d	0	0	0	1	0,37037037	0,412087912	0,970573051	0,073
d	0	0	0	1	0,37037037	0,412087912	0,970573051	0,076
d	0	0	0	1	0,37037037	0,412087912	0,970573051	0,078
d	0	0	0	1	0,962962963	0,412087912	0,970573051	0,074
d	0	0	0	1	0,740740741	0,412087912	0,970573051	0,071
d	0	0	0	1	1	0,412087912	0,970573051	0,069
a	1	0	0	0	0	0,708791209	0,984340045	0,086
b	0	1	0	0	0,851851852	0,708791209	0,984340045	0,107
b	0	1	0	0	0,851851852	0,708791209	0,984340045	0,107
b	0	1	0	0	0,851851852	0,708791209	0,984340045	0,107
b	0	1	0	0	0,851851852	0,708791209	0,984340045	0,101
c	0	0	1	0	0,37037037	0,708791209	0,984340045	0,08
c	0	0	1	0	0,37037037	0,708791209	0,984340045	0,079
c	0	0	1	0	0,740740741	0,708791209	0,984340045	0,078
c	0	0	1	0	1	0,708791209	0,984340045	0,077
c	0	0	1	0	1	0,708791209	0,984340045	0,075
d	0	0	0	1	0	0,708791209	0,984340045	0,075
d	0	0	0	1	0	0,708791209	0,984340045	0,075
d	0	0	0	1	0,37037037	0,708791209	0,984340045	0,074
d	0	0	0	1	0,37037037	0,708791209	0,984340045	0,077
d	0	0	0	1	0,37037037	0,708791209	0,984340045	0,078
d	0	0	0	1	0,962962963	0,708791209	0,984340045	0,075
d	0	0	0	1	0,740740741	0,708791209	0,984340045	0,072
d	0	0	0	1	1	0,708791209	0,984340045	0,07
a	1	0	0	0	0	1	0,998107038	0,088
b	0	1	0	0	0,851851852	1	0,998107038	0,105
b	0	1	0	0	0,851851852	1	0,998107038	0,105
b	0	1	0	0	0,851851852	1	0,998107038	0,104
b	0	1	0	0	0,851851852	1	0,998107038	0,099
c	0	0	1	0	0,37037037	1	0,998107038	0,08
c	0	0	1	0	0,37037037	1	0,998107038	0,078
c	0	0	1	0	0,740740741	1	0,998107038	0,077
c	0	0	1	0	1	1	0,998107038	0,076
c	0	0	1	0	1	1	0,998107038	0,074
d	0	0	0	1	0	1	0,998107038	0,076
d	0	0	0	1	0	1	0,998107038	0,076
d	0	0	0	1	0,37037037	1	0,998107038	0,075
d	0	0	0	1	0,37037037	1	0,998107038	0,078
d	0	0	0	1	0,37037037	1	0,998107038	0,078
d	0	0	0	1	0,962962963	1	0,998107038	0,075
d	0	0	0	1	0,740740741	1	0,998107038	0,072
d	0	0	0	1	1	1	0,998107038	0,07
a	1	0	0	0	0	1	1	0,089
b	0	1	0	0	0,851851852	1	1	0,104
b	0	1	0	0	0,851851852	1	1	0,104
b	0	1	0	0	0,851851852	1	1	0,103
b	0	1	0	0	0,851851852	1	1	0,098
c	0	0	1	0	0,37037037	1	1	0,078
c	0	0	1	0	0,37037037	1	1	0,076
c	0	0	1	0	0,740740741	1	1	0,076
c	0	0	1	0	1	1	1	0,075
c	0	0	1	0	1	1	1	0,072
d	0	0	0	1	0	1	1	0,075
d	0	0	0	1	0	1	1	0,075
d	0	0	0	1	0,37037037	1	1	0,076
d	0	0	0	1	0,37037037	1	1	0,077
d	0	0	0	1	0,37037037	1	1	0,075
d	0	0	0	1	0,962962963	1	1	0,073
d	0	0	0	1	0,740740741	1	1	0,071
d	0	0	0	1	1	1	1	0,07


==> data/cf_brake_a.txt <==
Mat	Mat=a	Mat=b	Mat=c	Mat=d	x1	x2	cycles	cf
a	1	0	0	0	0	0	0.013766994	0.086
a	1	0	0	0	0	0.10989011	0.027533987	0.08
a	1	0	0	0	0	0.412087912	0.041300981	0.08
a	1	0	0	0	0	0.708791209	0.055067975	0.079
a	1	0	0	0	0	1	0.068834968	0.08
a	1	0	0	0	0	1	0.08604371	0.081
a	1	0	0	0	0	0	0.943039064	0.086
a	1	0	0	0	0	0.10989011	0.956806057	0.082
a	1	0	0	0	0	0.412087912	0.970573051	0.083
a	1	0	0	0	0	0.708791209	0.984340045	0.086
a	1	0	0	0	0	1	0.998107038	0.088
a	1	0	0	0	0	1	1	0.089


==> data/cf_brake_b.txt <==
Mat	Mat=a	Mat=b	Mat=c	Mat=d	x1	x2	cycles	cf
b	0	1	0	0	0.851851852	0	0.013766994	0.116
b	0	1	0	0	0.851851852	0	0.013766994	0.114
b	0	1	0	0	0.851851852	0	0.013766994	0.101
b	0	1	0	0	0.851851852	0	0.013766994	0.106
b	0	1	0	0	0.851851852	0.10989011	0.027533987	0.11
b	0	1	0	0	0.851851852	0.10989011	0.027533987	0.108
b	0	1	0	0	0.851851852	0.10989011	0.027533987	0.103
b	0	1	0	0	0.851851852	0.10989011	0.027533987	0.1
b	0	1	0	0	0.851851852	0.412087912	0.041300981	0.102
b	0	1	0	0	0.851851852	0.412087912	0.041300981	0.1
b	0	1	0	0	0.851851852	0.412087912	0.041300981	0.098
b	0	1	0	0	0.851851852	0.412087912	0.041300981	0.094
b	0	1	0	0	0.851851852	0.708791209	0.055067975	0.099
b	0	1	0	0	0.851851852	0.708791209	0.055067975	0.097
b	0	1	0	0	0.851851852	0.708791209	0.055067975	0.097
b	0	1	0	0	0.851851852	0.708791209	0.055067975	0.092
b	0	1	0	0	0.851851852	1	0.068834968	0.097
b	0	1	0	0	0.851851852	1	0.068834968	0.095
b	0	1	0	0	0.851851852	1	0.068834968	0.097
b	0	1	0	0	0.851851852	1	0.068834968	0.09
b	0	1	0	0	0.851851852	1	0.08604371	0.1
b	0	1	0	0	0.851851852	1	0.08604371	0.098
b	0	1	0	0	0.851851852	1	0.08604371	0.102
b	0	1	0	0	0.851851852	1	0.08604371	0.094
b	0	1	0	0	0.851851852	1	0.92927207	0.103
b	0	1	0	0	0.851851852	1	0.92927207	0.104
b	0	1	0	0	0.851851852	1	0.92927207	0.104
b	0	1	0	0	0.851851852	1	0.92927207	0.098
b	0	1	0	0	0.851851852	0	0.943039064	0.129
b	0	1	0	0	0.851851852	0	0.943039064	0.13
b	0	1	0	0	0.851851852	0	0.943039064	0.123
b	0	1	0	0	0.851851852	0	0.943039064	0.116
b	0	1	0	0	0.851851852	0.10989011	0.956806057	0.119
b	0	1	0	0	0.851851852	0.10989011	0.956806057	0.12
b	0	1	0	0	0.851851852	0.10989011	0.956806057	0.118
b	0	1	0	0	0.851851852	0.10989011	0.956806057	0.111
b	0	1	0	0	0.851851852	0.412087912	0.970573051	0.111
b	0	1	0	0	0.851851852	0.412087912	0.970573051	0.111
b	0	1	0	0	0.851851852	0.412087912	0.970573051	0.111
b	0	1	0	0	0.851851852	0.412087912	0.970573051	0.105
b	0	1	0	0	0.851851852	0.708791209	0.984340045	0.107
b	0	1	0	0	0.851851852	0.708791209	0.984340045	0.107
b	0	1	0	0	0.851851852	0.708791209	0.984340045	0.107
b	0	1	0	0	0.851851852	0.708791209	0.984340045	0.101
b	0	1	0	0	0.851851852	1	0.998107038	0.105
b	0	1	0	0	0.851851852	1	0.998107038	0.105
b	0	1	0	0	0.851851852	1	0.998107038	0.104
b	0	1	0	0	0.851851852	1	0.998107038	0.099
b	0	1	0	0	0.851851852	1	1	0.104
b	0	1	0	0	0.851851852	1	1	0.104
b	0	1	0	0	0.851851852	1	1	0.103
b	0	1	0	0	0.851851852	1	1	0.098


==> data/cf_brake_c.txt <==
Mat	Mat=a	Mat=b	Mat=c	Mat=d	x1	x2	cycles	cf
c	0	0	1	0	0.37037037	0	0.013766994	0.08
c	0	0	1	0	0.37037037	0	0.013766994	0.078
c	0	0	1	0	0.740740741	0	0.013766994	0.075
c	0	0	1	0	1	0	0.013766994	0.073
c	0	0	1	0	1	0	0.013766994	0.08
c	0	0	1	0	0.37037037	0.10989011	0.027533987	0.074
c	0	0	1	0	0.37037037	0.10989011	0.027533987	0.072
c	0	0	1	0	0.740740741	0.10989011	0.027533987	0.068
c	0	0	1	0	1	0.10989011	0.027533987	0.067
c	0	0	1	0	1	0.10989011	0.027533987	0.072
c	0	0	1	0	0.37037037	0.412087912	0.041300981	0.067
c	0	0	1	0	0.37037037	0.412087912	0.041300981	0.066
c	0	0	1	0	0.740740741	0.412087912	0.041300981	0.064
c	0	0	1	0	1	0.412087912	0.041300981	0.063
c	0	0	1	0	1	0.412087912	0.041300981	0.065
c	0	0	1	0	0.37037037	0.708791209	0.055067975	0.062
c	0	0	1	0	0.37037037	0.708791209	0.055067975	0.063
c	0	0	1	0	0.740740741	0.708791209	0.055067975	0.062
c	0	0	1	0	1	0.708791209	0.055067975	0.06
c	0	0	1	0	1	0.708791209	0.055067975	0.062
c	0	0	1	0	0.37037037	1	0.068834968	0.06
c	0	0	1	0	0.37037037	1	0.068834968	0.06
c	0	0	1	0	0.740740741	1	0.068834968	0.06
c	0	0	1	0	1	1	0.068834968	0.058
c	0	0	1	0	1	1	0.068834968	0.059
c	0	0	1	0	0.37037037	1	0.08604371	0.062
c	0	0	1	0	0.37037037	1	0.08604371	0.061
c	0	0	1	0	0.740740741	1	0.08604371	0.061
c	0	0	1	0	1	1	0.08604371	0.059
c	0	0	1	0	1	1	0.08604371	0.058
c	0	0	1	0	0.37037037	1	0.92927207	0.079
c	0	0	1	0	0.37037037	1	0.92927207	0.077
c	0	0	1	0	0.740740741	1	0.92927207	0.078
c	0	0	1	0	1	1	0.92927207	0.076
c	0	0	1	0	1	1	0.92927207	0.073
c	0	0	1	0	0.37037037	0	0.943039064	0.087
c	0	0	1	0	0.37037037	0	0.943039064	0.087
c	0	0	1	0	0.740740741	0	0.943039064	0.081
c	0	0	1	0	1	0	0.943039064	0.083
c	0	0	1	0	1	0	0.943039064	0.08
c	0	0	1	0	0.37037037	0.10989011	0.956806057	0.084
c	0	0	1	0	0.37037037	0.10989011	0.956806057	0.081
c	0	0	1	0	0.740740741	0.10989011	0.956806057	0.079
c	0	0	1	0	1	0.10989011	0.956806057	0.078
c	0	0	1	0	1	0.10989011	0.956806057	0.074
c	0	0	1	0	0.37037037	0.412087912	0.970573051	0.082
c	0	0	1	0	0.37037037	0.412087912	0.970573051	0.079
c	0	0	1	0	0.740740741	0.412087912	0.970573051	0.078
c	0	0	1	0	1	0.412087912	0.970573051	0.077
c	0	0	1	0	1	0.412087912	0.970573051	0.074
c	0	0	1	0	0.37037037	0.708791209	0.984340045	0.08
c	0	0	1	0	0.37037037	0.708791209	0.984340045	0.079
c	0	0	1	0	0.740740741	0.708791209	0.984340045	0.078
c	0	0	1	0	1	0.708791209	0.984340045	0.077
c	0	0	1	0	1	0.708791209	0.984340045	0.075
c	0	0	1	0	0.37037037	1	0.998107038	0.08
c	0	0	1	0	0.37037037	1	0.998107038	0.078
c	0	0	1	0	0.740740741	1	0.998107038	0.077
c	0	0	1	0	1	1	0.998107038	0.076
c	0	0	1	0	1	1	0.998107038	0.074
c	0	0	1	0	0.37037037	1	1	0.078
c	0	0	1	0	0.37037037	1	1	0.076
c	0	0	1	0	0.740740741	1	1	0.076
c	0	0	1	0	1	1	1	0.075
c	0	0	1	0	1	1	1	0.072


==> data/cf_brake_d.txt <==
Mat	Mat=a	Mat=b	Mat=c	Mat=d	x1	x2	cycles	cf
d	0	0	0	1	0	0	0.013766994	0.07
d	0	0	0	1	0	0	0.013766994	0.073
d	0	0	0	1	0.37037037	0	0.013766994	0.074
d	0	0	0	1	0.37037037	0	0.013766994	0.073
d	0	0	0	1	0.37037037	0	0.013766994	0.074
d	0	0	0	1	0.962962963	0	0.013766994	0.077
d	0	0	0	1	0.740740741	0	0.013766994	0.075
d	0	0	0	1	1	0	0.013766994	0.074
d	0	0	0	1	0	0.10989011	0.027533987	0.065
d	0	0	0	1	0	0.10989011	0.027533987	0.068
d	0	0	0	1	0.37037037	0.10989011	0.027533987	0.068
d	0	0	0	1	0.37037037	0.10989011	0.027533987	0.069
d	0	0	0	1	0.37037037	0.10989011	0.027533987	0.072
d	0	0	0	1	0.962962963	0.10989011	0.027533987	0.069
d	0	0	0	1	0.740740741	0.10989011	0.027533987	0.067
d	0	0	0	1	1	0.10989011	0.027533987	0.067
d	0	0	0	1	0	0.412087912	0.041300981	0.064
d	0	0	0	1	0	0.412087912	0.041300981	0.064
d	0	0	0	1	0.37037037	0.412087912	0.041300981	0.064
d	0	0	0	1	0.37037037	0.412087912	0.041300981	0.064
d	0	0	0	1	0.37037037	0.412087912	0.041300981	0.067
d	0	0	0	1	0.962962963	0.412087912	0.041300981	0.065
d	0	0	0	1	0.740740741	0.412087912	0.041300981	0.065
d	0	0	0	1	1	0.412087912	0.041300981	0.063
d	0	0	0	1	0	0.708791209	0.055067975	0.061
d	0	0	0	1	0	0.708791209	0.055067975	0.061
d	0	0	0	1	0.37037037	0.708791209	0.055067975	0.064
d	0	0	0	1	0.37037037	0.708791209	0.055067975	0.061
d	0	0	0	1	0.37037037	0.708791209	0.055067975	0.066
d	0	0	0	1	0.962962963	0.708791209	0.055067975	0.064
d	0	0	0	1	0.740740741	0.708791209	0.055067975	0.063
d	0	0	0	1	1	0.708791209	0.055067975	0.062
d	0	0	0	1	0	1	0.068834968	0.06
d	0	0	0	1	0	1	0.068834968	0.06
d	0	0	0	1	0.37037037	1	0.068834968	0.063
d	0	0	0	1	0.37037037	1	0.068834968	0.061
d	0	0	0	1	0.37037037	1	0.068834968	0.065
d	0	0	0	1	0.962962963	1	0.068834968	0.062
d	0	0	0	1	0.740740741	1	0.068834968	0.062
d	0	0	0	1	1	1	0.068834968	0.061
d	0	0	0	1	0	1	0.08604371	0.06
d	0	0	0	1	0	1	0.08604371	0.054
d	0	0	0	1	0.37037037	1	0.08604371	0.059
d	0	0	0	1	0.37037037	1	0.08604371	0.058
d	0	0	0	1	0.37037037	1	0.08604371	0.063
d	0	0	0	1	0.962962963	1	0.08604371	0.062
d	0	0	0	1	0.740740741	1	0.08604371	0.063
d	0	0	0	1	1	1	0.08604371	0.058
d	0	0	0	1	0	1	0.92927207	0.074
d	0	0	0	1	0	1	0.92927207	0.073
d	0	0	0	1	0.37037037	1	0.92927207	0.071
d	0	0	0	1	0.37037037	1	0.92927207	0.072
d	0	0	0	1	0.37037037	1	0.92927207	0.076
d	0	0	0	1	0.962962963	1	0.92927207	0.074
d	0	0	0	1	0.740740741	1	0.92927207	0.073
d	0	0	0	1	1	1	0.92927207	0.069
d	0	0	0	1	0	0	0.943039064	0.076
d	0	0	0	1	0	0	0.943039064	0.081
d	0	0	0	1	0.37037037	0	0.943039064	0.075
d	0	0	0	1	0.37037037	0	0.943039064	0.079
d	0	0	0	1	0.37037037	0	0.943039064	0.08
d	0	0	0	1	0.962962963	0	0.943039064	0.08
d	0	0	0	1	0.740740741	0	0.943039064	0.077
d	0	0	0	1	1	0	0.943039064	0.078
d	0	0	0	1	0	0.10989011	0.956806057	0.074
d	0	0	0	1	0	0.10989011	0.956806057	0.077
d	0	0	0	1	0.37037037	0.10989011	0.956806057	0.075
d	0	0	0	1	0.37037037	0.10989011	0.956806057	0.078
d	0	0	0	1	0.37037037	0.10989011	0.956806057	0.08
d	0	0	0	1	0.962962963	0.10989011	0.956806057	0.075
d	0	0	0	1	0.740740741	0.10989011	0.956806057	0.071
d	0	0	0	1	1	0.10989011	0.956806057	0.07
d	0	0	0	1	0	0.412087912	0.970573051	0.075
d	0	0	0	1	0	0.412087912	0.970573051	0.075
d	0	0	0	1	0.37037037	0.412087912	0.970573051	0.073
d	0	0	0	1	0.37037037	0.412087912	0.970573051	0.076
d	0	0	0	1	0.37037037	0.412087912	0.970573051	0.078
d	0	0	0	1	0.962962963	0.412087912	0.970573051	0.074
d	0	0	0	1	0.740740741	0.412087912	0.970573051	0.071
d	0	0	0	1	1	0.412087912	0.970573051	0.069
d	0	0	0	1	0	0.708791209	0.984340045	0.075
d	0	0	0	1	0	0.708791209	0.984340045	0.075
d	0	0	0	1	0.37037037	0.708791209	0.984340045	0.074
d	0	0	0	1	0.37037037	0.708791209	0.984340045	0.077
d	0	0	0	1	0.37037037	0.708791209	0.984340045	0.078
d	0	0	0	1	0.962962963	0.708791209	0.984340045	0.075
d	0	0	0	1	0.740740741	0.708791209	0.984340045	0.072
d	0	0	0	1	1	0.708791209	0.984340045	0.07
d	0	0	0	1	0	1	0.998107038	0.076
d	0	0	0	1	0	1	0.998107038	0.076
d	0	0	0	1	0.37037037	1	0.998107038	0.075
d	0	0	0	1	0.37037037	1	0.998107038	0.078
d	0	0	0	1	0.37037037	1	0.998107038	0.078
d	0	0	0	1	0.962962963	1	0.998107038	0.075
d	0	0	0	1	0.740740741	1	0.998107038	0.072
d	0	0	0	1	1	1	0.998107038	0.07
d	0	0	0	1	0	1	1	0.075
d	0	0	0	1	0	1	1	0.075
d	0	0	0	1	0.37037037	1	1	0.076
d	0	0	0	1	0.37037037	1	1	0.077
d	0	0	0	1	0.37037037	1	1	0.075
d	0	0	0	1	0.962962963	1	1	0.073
d	0	0	0	1	0.740740741	1	1	0.071
d	0	0	0	1	1	1	1	0.07


==> data/syn_1.csv <==
x	c	y	c=a	c=b	c=c	c=d
1	a	-0.029027443	1	0	0	0
1	b	0.096967309	0	1	0	0
1	c	0.835345555	0	0	1	0
1	d	1.544336175	0	0	0	1
2	a	0.025994752	1	0	0	0
2	b	0.224851365	0	1	0	0
2	c	0.976319165	0	0	1	0
2	d	1.563525374	0	0	0	1
3	a	0.067844469	1	0	0	0
3	b	0.303734975	0	1	0	0
3	c	0.989223838	0	0	1	0
3	d	1.465025975	0	0	0	1
4	a	0.098856613	1	0	0	0
4	b	0.348111737	0	1	0	0
4	c	0.948461352	0	0	1	0
4	d	1.350636517	0	0	0	1
5	a	0.120991082	1	0	0	0
5	b	0.368423528	0	1	0	0
5	c	0.88716443	0	0	1	0
5	d	1.240304629	0	0	0	1
6	a	0.135890506	1	0	0	0
6	b	0.37217643	0	1	0	0
6	c	0.819945341	0	0	1	0
6	d	1.137499055	0	0	0	1
7	a	0.144929269	1	0	0	0
7	b	0.364750559	0	1	0	0
7	c	0.753115732	0	0	1	0
7	d	1.042404454	0	0	0	1
8	a	0.149255124	1	0	0	0
8	b	0.349987684	0	1	0	0
8	c	0.689277079	0	0	1	0
8	d	0.954582087	0	0	0	1
9	a	0.149824497	1	0	0	0
9	b	0.330617493	0	1	0	0
9	c	0.629381798	0	0	1	0
9	d	0.873503955	0	0	0	1
10	a	0.147432446	1	0	0	0
10	b	0.30856676	0	1	0	0
10	c	0.573657984	0	0	1	0
10	d	0.798657816	0	0	0	1
11	a	0.142738048	1	0	0	0
11	b	0.285183477	0	1	0	0
11	c	0.522023634	0	0	1	0
11	d	0.729565801	0	0	0	1
12	a	0.136285924	1	0	0	0
12	b	0.261399285	0	1	0	0
12	c	0.4742716	0	0	1	0
12	d	0.665785767	0	0	0	1
13	a	0.12852447	1	0	0	0
13	b	0.237847124	0	1	0	0
13	c	0.43015159	0	0	1	0
13	d	0.606909363	0	0	0	1
14	a	0.11982129	1	0	0	0
14	b	0.214946381	0	1	0	0
14	c	0.389406018	0	0	1	0
14	d	0.552559589	0	0	0	1
15	a	0.110476259	1	0	0	0
15	b	0.192964465	0	1	0	0
15	c	0.351785174	0	0	1	0
15	d	0.502388424	0	0	0	1
16	a	0.10073256	1	0	0	0
16	b	0.172061278	0	1	0	0
16	c	0.31705319	0	0	1	0
16	d	0.456074601	0	0	0	1
17	a	0.090786023	1	0	0	0
17	b	0.152321294	0	1	0	0
17	c	0.284989925	0	0	1	0
17	d	0.413321554	0	0	0	1
18	a	0.080792996	1	0	0	0
18	b	0.133776647	0	1	0	0
18	c	0.255391081	0	0	1	0
18	d	0.373855517	0	0	0	1
19	a	0.070876997	1	0	0	0
19	b	0.11642371	0	1	0	0
19	c	0.22806758	0	0	1	0
19	d	0.337423774	0	0	0	1
20	a	0.061134314	1	0	0	0
20	b	0.100234961	0	1	0	0
20	c	0.202844664	0	0	1	0
20	d	0.303793036	0	0	0	1
21	a	0.051638717	1	0	0	0
21	b	0.085167438	0	1	0	0
21	c	0.179560913	0	0	1	0
21	d	0.272747952	0	0	0	1
22	a	0.042445429	1	0	0	0
22	b	0.071168737	0	1	0	0
22	c	0.158067273	0	0	1	0
22	d	0.244089728	0	0	0	1
23	a	0.033594451	1	0	0	0
23	b	0.058181228	0	1	0	0
23	c	0.138226129	0	0	1	0
23	d	0.217634852	0	0	0	1
24	a	0.025113361	1	0	0	0
24	b	0.046144987	0	1	0	0
24	c	0.119910439	0	0	1	0
24	d	0.193213924	0	0	0	1
25	a	0.017019644	1	0	0	0
25	b	0.034999821	0	1	0	0
25	c	0.103002923	0	0	1	0
25	d	0.170670566	0	0	0	1
26	a	0.009322654	1	0	0	0
26	b	0.024686616	0	1	0	0
26	c	0.087395317	0	0	1	0
26	d	0.149860424	0	0	0	1
27	a	0.002025237	1	0	0	0
27	b	0.015148234	0	1	0	0
27	c	0.072987681	0	0	1	0
27	d	0.130650242	0	0	0	1
28	a	-0.004874909	1	0	0	0
28	b	0.006330058	0	1	0	0
28	c	0.059687756	0	0	1	0
28	d	0.112917009	0	0	0	1
29	a	-0.011384112	1	0	0	0
29	b	-0.001819686	0	1	0	0
29	c	0.047410378	0	0	1	0
29	d	0.096547171	0	0	0	1
30	a	-0.017511794	1	0	0	0
30	b	-0.009349775	0	1	0	0
30	c	0.03607693	0	0	1	0
30	d	0.081435907	0	0	0	1
31	a	-0.023269702	1	0	0	0
31	b	-0.016305956	0	1	0	0
31	c	0.025614838	0	0	1	0
31	d	0.067486451	0	0	0	1
32	a	-0.028671282	1	0	0	0
32	b	-0.022730972	0	1	0	0
32	c	0.015957111	0	0	1	0
32	d	0.054609481	0	0	0	1
33	a	-0.033731161	1	0	0	0
33	b	-0.028664663	0	1	0	0
33	c	0.007041904	0	0	1	0
33	d	0.042722539	0	0	0	1
34	a	-0.038464729	1	0	0	0
34	b	-0.034144077	0	1	0	0
34	c	-0.001187868	0	0	1	0
34	d	0.031749509	0	0	0	1
35	a	-0.042887801	1	0	0	0
35	b	-0.039203612	0	1	0	0
35	c	-0.008784906	0	0	1	0
35	d	0.021620125	0	0	0	1
36	a	-0.047016349	1	0	0	0
36	b	-0.043875167	0	1	0	0
36	c	-0.015797856	0	0	1	0
36	d	0.012269526	0	0	0	1
37	a	-0.050866283	1	0	0	0
37	b	-0.048188293	0	1	0	0
37	c	-0.022271624	0	0	1	0
37	d	0.003637834	0	0	0	1
38	a	-0.054453287	1	0	0	0
38	b	-0.052170346	0	1	0	0
38	c	-0.028247666	0	0	1	0
38	d	-0.004330221	0	0	0	1
39	a	-0.057792687	1	0	0	0
39	b	-0.055846634	0	1	0	0
39	c	-0.033764247	0	0	1	0
39	d	-0.011685663	0	0	0	1
40	a	-0.060899353	1	0	0	0
40	b	-0.059240557	0	1	0	0
40	c	-0.038856694	0	0	1	0
40	d	-0.018475592	0	0	0	1
41	a	-0.063787629	1	0	0	0
41	b	-0.062373748	0	1	0	0
41	c	-0.043557615	0	0	1	0
41	d	-0.024743486	0	0	0	1
42	a	-0.066471279	1	0	0	0
42	b	-0.065266197	0	1	0	0
42	c	-0.047897112	0	0	1	0
42	d	-0.030529482	0	0	0	1
43	a	-0.068963459	1	0	0	0
43	b	-0.067936372	0	1	0	0
43	c	-0.051902972	0	0	1	0
43	d	-0.035870629	0	0	0	1
44	a	-0.071276691	1	0	0	0
44	b	-0.070401332	0	1	0	0
44	c	-0.055600847	0	0	1	0
44	d	-0.04080113	0	0	0	1
45	a	-0.073422863	1	0	0	0
45	b	-0.072676835	0	1	0	0
45	c	-0.059014416	0	0	1	0
45	d	-0.045352555	0	0	0	1
46	a	-0.075413224	1	0	0	0
46	b	-0.07477743	0	1	0	0
46	c	-0.062165538	0	0	1	0
46	d	-0.04955405	0	0	0	1
47	a	-0.077258392	1	0	0	0
47	b	-0.076716554	0	1	0	0
47	c	-0.065074389	0	0	1	0
47	d	-0.053432519	0	0	0	1
48	a	-0.078968374	1	0	0	0
48	b	-0.078506612	0	1	0	0
48	c	-0.067759598	0	0	1	0
48	d	-0.057012797	0	0	0	1
49	a	-0.080552574	1	0	0	0
49	b	-0.08015906	0	1	0	0
49	c	-0.070238358	0	0	1	0
49	d	-0.060317811	0	0	0	1
50	a	-0.082019824	1	0	0	0
50	b	-0.081684474	0	1	0	0
50	c	-0.072526542	0	0	1	0
50	d	-0.063368722	0	0	0	1


==> models/Solution-OSGPC_Syn-2_output.txt <==
x	c	y	c=a	c=b	c=c	c=d	model
1	a	-0,029027443	1	0	0	0 -0,0267502039118453
1	b	0,096967309	0	1	0	0 0,0979122483885712
1	c	0,835345555	0	0	1	0 0,835448704632059
1	d	1,544336175	0	0	0	1 1,54423539201383
2	a	0,025994752	1	0	0	0 0,0232598532591953
2	b	0,224851365	0	1	0	0 0,222928576936442
2	c	0,976319165	0	0	1	0 0,976123047636156
2	d	1,563525374	0	0	0	1 1,56359183844145
3	a	0,067844469	1	0	0	0 0,0669931457872774
3	b	0,303734975	0	1	0	0 0,30486018624914
3	c	0,989223838	0	0	1	0 0,989686623469344
3	d	1,465025975	0	0	0	1 1,46507868469694
4	a	0,098856613	1	0	0	0 0,099930827136009
4	b	0,348111737	0	1	0	0 0,34935583160003
4	c	0,948461352	0	0	1	0 0,948520817191573
4	d	1,350636517	0	0	0	1 1,35025454568997
5	a	0,120991082	1	0	0	0 0,122556019326854
5	b	0,368423528	0	1	0	0 0,368604446326069
5	c	0,88716443	0	0	1	0 0,887003755271762
5	d	1,240304629	0	0	0	1 1,23992842712957
6	a	0,135890506	1	0	0	0 0,13693916877436
6	b	0,37217643	0	1	0	0 0,371583717361516
6	c	0,819945341	0	0	1	0 0,819826500998599
6	d	1,137499055	0	0	0	1 1,13736823045055
7	a	0,144929269	1	0	0	0 0,145128328148863
7	b	0,364750559	0	1	0	0 0,363982163074473
7	c	0,753115732	0	0	1	0 0,753119782812702
7	d	1,042404454	0	0	0	1 1,04252437069013
8	a	0,149255124	1	0	0	0 0,148710572673357
8	b	0,349987684	0	1	0	0 0,349447633560048
8	c	0,689277079	0	0	1	0 0,689376184948166
8	d	0,954582087	0	0	0	1 0,954860215444663
9	a	0,149824497	1	0	0	0 0,148825672477934
9	b	0,330617493	0	1	0	0 0,330450509010946
9	c	0,629381798	0	0	1	0 0,629519369138377
9	d	0,873503955	0	0	0	1 0,873839012065864
10	a	0,147432446	1	0	0	0 0,146286597883964
10	b	0,30856676	0	1	0	0 0,308742664484509
10	c	0,573657984	0	0	1	0 0,573785835706776
10	d	0,798657816	0	0	0	1 0,798973977920744
11	a	0,142738048	1	0	0	0 0,141690353920741
11	b	0,285183477	0	1	0	0 0,285593166275567
11	c	0,522023634	0	0	1	0 0,522111411933113
11	d	0,729565801	0	0	0	1 0,729817517060856
12	a	0,136285924	1	0	0	0 0,13549507855302
12	b	0,261399285	0	1	0	0 0,26192020205963
12	c	0,4742716	0	0	1	0 0,474304926105715
12	d	0,665785767	0	0	0	1 0,665951843933013
13	a	0,12852447	1	0	0	0 0,128067730420298
13	b	0,237847124	0	1	0	0 0,238376671839579
13	c	0,43015159	0	0	1	0 0,43012742996453
13	d	0,606909363	0	0	0	1 0,606985226607108
14	a	0,11982129	1	0	0	0 0,119711832113583
14	b	0,214946381	0	1	0	0 0,215413191567543
14	c	0,389406018	0	0	1	0 0,389328412712319
14	d	0,552559589	0	0	0	1 0,552550853260004
15	a	0,110476259	1	0	0	0 0,110683194104182
15	b	0,192964465	0	1	0	0 0,193327501990507
15	c	0,351785174	0	0	1	0 0,351662100921598
15	d	0,502388424	0	0	0	1 0,502306315861873
16	a	0,10073256	1	0	0	0 0,101198946882726
16	b	0,172061278	0	1	0	0 0,172303753338973
16	c	0,31705319	0	0	1	0 0,316894459536361
16	d	0,456074601	0	0	0	1 0,45593295480976
17	a	0,090786023	1	0	0	0 0,0914430943171733
17	b	0,152321294	0	1	0	0 0,152443411745461
17	c	0,284989925	0	0	1	0 0,284805846238848
17	d	0,413321554	0	0	0	1 0,413134922311066
18	a	0,080792996	1	0	0	0 0,0815703808999927
18	b	0,133776647	0	1	0	0 0,133789113386311
18	c	0,255391081	0	0	1	0 0,255191648176339
18	d	0,373855517	0	0	0	1 0,373638029470142
19	a	0,070876997	1	0	0	0 0,0717093996653551
19	b	0,11642371	0	1	0	0 0,116342699345543
19	c	0,22806758	0	0	1	0 0,227861999984181
19	d	0,337423774	0	0	0	1 0,337188476003846
20	a	0,061134314	1	0	0	0 0,0619653749315904
20	b	0,100234961	0	1	0	0 0,10007858500771
20	c	0,202844664	0	0	1	0 0,202641101734074
20	d	0,303793036	0	0	0	1 0,303551541585818
21	a	0,051638717	1	0	0	0 0,0524227917949906
21	b	0,085167438	0	1	0	0 0,0849534912170555
21	c	0,179560913	0	0	1	0 0,179366381019613
21	d	0,272747952	0	0	0	1 0,272510290395587
22	a	0,042445429	1	0	0	0 0,043147915978423
22	b	0,071168737	0	1	0	0 0,0709134054427029
22	c	0,158067273	0	0	1	0 0,157887613560742
22	d	0,244089728	0	0	0	1 0,243864318958411
23	a	0,033594451	1	0	0	0 0,0341911929998745
23	b	0,058181228	0	1	0	0 0,0578984760079333
23	c	0,138226129	0	0	1	0 0,138066055276017
23	d	0,217634852	0	0	0	1 0,217428563243833
24	a	0,025113361	1	0	0	0 0,0255894990273867
24	b	0,046144987	0	1	0	0 0,0458463899017955
24	c	0,119910439	0	0	1	0 0,119773609672829
24	d	0,193213924	0	0	0	1 0,193032172462571
25	a	0,017019644	1	0	0	0 0,017368217063352
25	b	0,034999821	0	1	0	0 0,0346946541485666
25	c	0,103002923	0	0	1	0 0,102892040581349
25	d	0,170670566	0	0	0	1 0,170517452071248
26	a	0,009322654	1	0	0	0 0,0095431203825093
26	b	0,024686616	0	1	0	0 0,0243820946315863
26	c	0,087395317	0	0	1	0 0,0873122336537391
26	d	0,149860424	0	0	0	1 0,149738875707868
27	a	0,002025237	1	0	0	0 0,00212205493342889
27	b	0,015148234	0	1	0	0 0,0148498031812052
27	c	0,072987681	0	0	1	0 0,0729335068712639
27	d	0,130650242	0	0	0	1 0,130562164224538
28	a	-0,004874909	1	0	0	0 -0,00489357881015276
28	b	0,006330058	0	1	0	0 0,00604170039416012
28	c	0,059687756	0	0	1	0 0,0596629687623054
28	d	0,112917009	0	0	0	1 0,112863429126118
29	a	-0,011384112	1	0	0	0 -0,0115075372167441
29	b	-0,001819686	0	1	0	0 -0,00209516566107187
29	c	0,047410378	0	0	1	0 0,0474149222920875
29	d	0,096547171	0	0	0	1 0,096528377266413
30	a	-0,017511794	1	0	0	0 -0,0177276259657988
30	b	-0,009349775	0	1	0	0 -0,00961049948183576
30	c	0,03607693	0	0	1	0 0,0361103120410441
30	d	0,081435907	0	0	0	1 0,0814515734323214
31	a	-0,023269702	1	0	0	0 -0,0235647585435076
31	b	-0,016305956	0	1	0	0 -0,0165507567923358
31	c	0,025614838	0	0	1	0 0,0256762121515198
31	d	0,067486451	0	0	0	1 0,0675357573692576
32	a	-0,028671282	1	0	0	0 -0,0290321642086726
32	b	-0,022730972	0	1	0	0 -0,0229592198530762
32	c	0,015957111	0	0	1	0 0,0160453524975191
32	d	0,054609481	0	0	0	1 0,0546912118150556
33	a	-0,033731161	1	0	0	0 -0,0341447284968752
33	b	-0,028664663	0	1	0	0 -0,0288761203692654
33	c	0,007041904	0	0	1	0 0,00715568057124293
33	d	0,042722539	0	0	0	1 0,0428351781827289
34	a	-0,038464729	1	0	0	0 -0,0389184497392732
34	b	-0,034144077	0	1	0	0 -0,034338790088264
34	c	-0,001187868	0	0	1	0 -0,00105004334293807
34	d	0,031749509	0	0	0	1 0,0318913166444527
35	a	-0,042887801	1	0	0	0 -0,0433699959969085
35	b	-0,039203612	0	1	0	0 -0,0393818255954017
35	c	-0,008784906	0	0	1	0 -0,00862462003672185
35	d	0,021620125	0	0	0	1 0,02178920750632
36	a	-0,047016349	1	0	0	0 -0,047516348045484
36	b	-0,043875167	0	1	0	0 -0,0440372582977788
36	c	-0,015797856	0	0	1	0 -0,0156167565048653
36	d	0,012269526	0	0	0	1 0,0124638909161659
37	a	-0,050866283	1	0	0	0 -0,0513745154355193
37	b	-0,048188293	0	1	0	0 -0,0483347236931811
37	c	-0,022271624	0	0	1	0 -0,0220713844271168
37	d	0,003637834	0	0	0	1 0,0038554421081089
38	a	-0,054453287	1	0	0	0 -0,0549613140891343
38	b	-0,052170346	0	1	0	0 -0,0523016261624725
38	c	-0,028247666	0	0	1	0 -0,0280299539779591
38	d	-0,004330221	0	0	0	1 -0,00409142044769045
39	a	-0,057792687	1	0	0	0 -0,0582931953028906
39	b	-0,055846634	0	1	0	0 -0,0559632969884613
39	c	-0,033764247	0	0	1	0 -0,0335307048137247
39	d	-0,011685663	0	0	0	1 -0,0114276964569287
40	a	-0,060899353	1	0	0	0 -0,0613861173583134
40	b	-0,059240557	0	1	0	0 -0,0593431442973678
40	c	-0,038856694	0	0	1	0 -0,0386089159654928
40	d	-0,018475592	0	0	0	1 -0,0182004370799362
41	a	-0,063787629	1	0	0	0 -0,064255452169802
41	b	-0,062373748	0	1	0	0 -0,062462794285131
41	c	-0,043557615	0	0	1	0 -0,0432971362486642
41	d	-0,024743486	0	0	0	1 -0,0244530522257895
42	a	-0,066471279	1	0	0	0 -0,0669159205096928
42	b	-0,065266197	0	1	0	0 -0,0653422235311369
42	c	-0,047897112	0	0	1	0 -0,0476253966872693
42	d	-0,030529482	0	0	0	1 -0,0302255938597095
43	a	-0,068963459	1	0	0	0 -0,0693815503381509
43	b	-0,067936372	0	1	0	0 -0,0679998824872466
43	c	-0,051902972	0	0	1	0 -0,0516214063435483
43	d	-0,035870629	0	0	0	1 -0,0355550171782935
44	a	-0,071276691	1	0	0	0 -0,0716656536337848
44	b	-0,070401332	0	1	0	0 -0,0704528104093955
44	c	-0,055600847	0	0	1	0 -0,0553107328415559
44	d	-0,04080113	0	0	0	1 -0,0404754213713745
45	a	-0,073422863	1	0	0	0 -0,0737808178759822
45	b	-0,072676835	0	1	0	0 -0,0727167421066053
45	c	-0,059014416	0	0	1	0 -0,0587169687776667
45	d	-0,045352555	0	0	0	1 -0,0450182715614327
46	a	-0,075413224	1	0	0	0 -0,0757389089808908
46	b	-0,07477743	0	1	0	0 -0,0748062069415101
46	c	-0,062165538	0	0	1	0 -0,0618618851209316
46	d	-0,04955405	0	0	0	1 -0,0492126033915494
47	a	-0,077258392	1	0	0	0 -0,0775510830498266
47	b	-0,076716554	0	1	0	0 -0,076734620543618
47	c	-0,065074389	0	0	1	0 -0,0647655726221847
47	d	-0,053432519	0	0	0	1 -0,0530852116207954
48	a	-0,078968374	1	0	0	0 -0,0792278047620677
48	b	-0,078506612	0	1	0	0 -0,078514369702609
48	c	-0,067759598	0	0	1	0 -0,0674465721724643
48	d	-0,057012797	0	0	0	1 -0,0566608239814702
49	a	-0,080552574	1	0	0	0 -0,0807788706436513
49	b	-0,08015906	0	1	0	0 -0,0801568909015469
49	c	-0,070238358	0	0	1	0 -0,0699219949784773
49	d	-0,060317811	0	0	0	1 -0,0599622614554724
50	a	-0,082019824	1	0	0	0 -0,0822134357794938
50	b	-0,081684474	0	1	0	0 -0,081672742934098
50	c	-0,072526542	0	0	1	0 -0,0722076333552569
50	d	-0,063368722	0	0	0	1 -0,0630105860369493


==> models/solution-nn-cf_over_cyc_a.txt <==
Mat	p_spec	cyc	model
a	0.3	0	0.0792637918627376
a	0.3	0.1	0.0793496597334057
a	0.3	0.2	0.0794780468141515
a	0.3	0.3	0.0796573942816726
a	0.3	0.4	0.0798957707696845
a	0.3	0.5	0.0802007893271534
a	0.3	0.6	0.0805795306424291
a	0.3	0.7	0.081038473887742
a	0.3	0.8	0.081583436355838
a	0.3	0.9	0.0822195228470277
a	0.3	1	0.0829510855285622


==> models/solution-nn-cf_over_cyc_b.txt <==
Mat	p_spec	cyc	model
b	0.3	0	0.0995899521878177
b	0.3	0.1	0.101211332707219
b	0.3	0.2	0.102753998103899
b	0.3	0.3	0.104218614288321
b	0.3	0.4	0.10560639548937
b	0.3	0.5	0.106919106207601
b	0.3	0.6	0.108159055691639
b	0.3	0.7	0.109329084697764
b	0.3	0.8	0.110432544466067
b	0.3	0.9	0.111473268031897
b	0.3	1	0.112455534182258


==> models/solution-nn-cf_over_cyc_c.txt <==
Mat	p_spec	cyc	model
c	0.3	0	0.0665289241363882
c	0.3	0.1	0.0675469910028117
c	0.3	0.2	0.0685829215085342
c	0.3	0.3	0.0696418083270702
c	0.3	0.4	0.0707285566526074
c	0.3	0.5	0.0718478296121447
c	0.3	0.6	0.0730039979268067
c	0.3	0.7	0.0742010947123751
c	0.3	0.8	0.0754427761627113
c	0.3	0.9	0.0767322886952726
c	0.3	1	0.0780724429620853


==> models/solution-nn-cf_over_cyc_d.txt <==
Mat	p_spec	cyc	model
d	0.3	0	0.0653685608250946
d	0.3	0.1	0.0662232269855603
d	0.3	0.2	0.0670724211544856
d	0.3	0.3	0.0679220951392438
d	0.3	0.4	0.068778225747548
d	0.3	0.5	0.0696467479493393
d	0.3	0.6	0.0705334893942911
d	0.3	0.7	0.071444107500639
d	0.3	0.8	0.0723840302398054
d	0.3	0.9	0.0733584016191377
d	0.3	1	0.0743720327176795


==> models/solution-nn-cf_over_p_a.txt <==
Mat	p_spec	cyc	model
a	0	0.5	0.0846941439234868
a	0.1	0.5	0.0825090367094976
a	0.2	0.5	0.0810336307356357
a	0.3	0.5	0.0802007893271534
a	0.4	0.5	0.0799173246086588
a	0.5	0.5	0.0800668730085273
a	0.6	0.5	0.0805148021537454
a	0.7	0.5	0.0811148280339334
a	0.8	0.5	0.0817167510557466
a	0.9	0.5	0.0821745323965644
a	1	0.5	0.0823538747413872


==> models/solution-nn-cf_over_p_b.txt <==
Mat	p_spec	cyc	model
b	0	0.5	0.117719012243724
b	0.1	0.5	0.113445534074325
b	0.2	0.5	0.109849483841081
b	0.3	0.5	0.106919106207601
b	0.4	0.5	0.104617738179533
b	0.5	0.5	0.102882703217822
b	0.6	0.5	0.10162601742689
b	0.7	0.5	0.100737138282052
b	0.8	0.5	0.100087737773094
b	0.9	0.5	0.0995381922844515
b	1	0.5	0.0989452094323211


==> models/solution-nn-cf_over_p_c.txt <==
Mat	p_spec	cyc	model
c	0	0.5	0.0797808200484435
c	0.1	0.5	0.0764656395300864
c	0.2	0.5	0.0738404699817451
c	0.3	0.5	0.0718478296121447
c	0.4	0.5	0.0704042687672993
c	0.5	0.5	0.0694028324124202
c	0.6	0.5	0.0687175731165101
c	0.7	0.5	0.0682098443126109
c	0.8	0.5	0.0677358254758094
c	0.9	0.5	0.0671545256403565
c	1	0.5	0.0663354302629092


==> models/solution-nn-cf_over_p_d.txt <==
Mat	p_spec	cyc	model
d	0	0.5	0.0758165825220807
d	0.1	0.5	0.0731300251769826
d	0.2	0.5	0.0710982360206078
d	0.3	0.5	0.0696467479493393
d	0.4	0.5	0.0686763983918775
d	0.5	0.5	0.068067045951373
d	0.6	0.5	0.067683210875132
d	0.7	0.5	0.0673811978060578
d	0.8	0.5	0.06701701732091
d	0.9	0.5	0.0664542868373078
d	1	0.5	0.0655712962241225


==> models/solution-nn-cf_sensitivity.txt <==
Mat	p_spec	cyc	model
a	0	0	0.0844181123102504
a	0.1	0	0.082018346684374
a	0.2	0	0.0803197670441114
a	0.3	0	0.0792637918627376
a	0.4	0	0.0787656451247717
a	0.5	0	0.0787165194381435
a	0.6	0	0.0789878051430791
a	0.7	0	0.0794371652025031
a	0.8	0	0.079915951384287
a	0.9	0	0.0802772352094222
a	1	0	0.0803836218392193
a	0	0.1	0.0844664644766202
a	0.1	0.1	0.0820774236468838
a	0.2	0.1	0.0803918525296149
a	0.3	0.1	0.0793496597334057
a	0.4	0.1	0.0788645605503955
a	0.5	0.1	0.0788263796160633
a	0.6	0.1	0.0791054156512384
a	0.7	0.1	0.0795586278845598
a	0.8	0.1	0.0800371216552391
a	0.9	0.1	0.0803941951094937
a	1	0.1	0.0804931129681727
a	0	0.2	0.0845105955428332
a	0.1	0.2	0.0821481023530383
a	0.2	0.2	0.0804911526113461
a	0.3	0.2	0.0794780468141515
a	0.4	0.2	0.0790209053862706
a	0.5	0.2	0.079008112429345
a	0.6	0.2	0.0793088161922637
a	0.7	0.2	0.0797792256544428
a	0.8	0.2	0.0802701630027303
a	0.9	0.2	0.0806351229090711
a	1	0.2	0.0807380030710418
a	0	0.3	0.0845581946523935
a	0.1	0.3	0.0822384053169698
a	0.2	0.3	0.0806259415115184
a	0.3	0.3	0.0796573942816726
a	0.4	0.3	0.0792432016384976
a	0.5	0.3	0.0792702348793359
a	0.6	0.3	0.0796064347641759
a	0.7	0.3	0.0801072167329739
a	0.8	0.3	0.080623087541609
a	0.9	0.3	0.0810077137912849
a	1	0.3	0.0811256059872794
a	0	0.4	0.0846168845813707
a	0.1	0.4	0.0823561837956987
a	0.2	0.4	0.0808042196346551
a	0.3	0.4	0.0798957707696845
a	0.4	0.4	0.0795395052968449
a	0.5	0.4	0.0796207110195965
a	0.6	0.4	0.0800060671591668
a	0.7	0.4	0.0805501564987453
a	0.8	0.4	0.0811031432774426
a	0.9	0.4	0.0815188474697851
a	1	0.4	0.0816623789581073
a	0	0.5	0.0846941439234868
a	0.1	0.5	0.0825090367094976
a	0.2	0.5	0.0810336307356357
a	0.3	0.5	0.0802007893271534
a	0.4	0.5	0.0799173246086588
a	0.5	0.5	0.0800668730085273
a	0.6	0.5	0.0805148021537454
a	0.7	0.5	0.0811148280339334
a	0.8	0.5	0.0817167510557466
a	0.9	0.5	0.0821745323965644
a	1	0.5	0.0823538747413872
a	0	0.6	0.0847972309570807
a	0.1	0.6	0.0827042328639314
a	0.2	0.6	0.0813213839308361
a	0.3	0.6	0.0805795306424291
a	0.4	0.6	0.0803835458870044
a	0.5	0.6	0.0806153507799801
a	0.6	0.6	0.081138956192814
a	0.7	0.6	0.08180718281654
a	0.8	0.6	0.0824694520789845
a	0.9	0.6	0.0829798607279044
a	1	0.6	0.083204704451575
a	0	0.7	0.0849331106125359
a	0.1	0.7	0.082948637913577
a	0.2	0.7	0.081674181970485
a	0.3	0.7	0.081038473887742
a	0.4	0.7	0.0809443681054023
a	0.5	0.7	0.0812720114486159
a	0.6	0.7	0.081884018521526
a	0.7	0.7	0.0826322923297739
a	0.8	0.7	0.0833658665662447
a	0.9	0.7	0.0839389744224875
a	1	0.7	0.0842185113001696
a	0	0.8	0.0851083858915815
a	0.1	0.8	0.0832486473969368
a	0.2	0.8	0.0820981570408539
a	0.3	0.8	0.081583436355838
a	0.4	0.8	0.0816052473227056
a	0.5	0.8	0.082041909339696
a	0.6	0.8	0.0827546074817316
a	0.7	0.8	0.0835943111205672
a	0.8	0.8	0.0844096638979807
a	0.9	0.8	0.0850550426265256
a	1	0.8	0.0853979552122918
a	0	0.9	0.0853292349819624
a	0.1	0.9	0.0836101270225221
a	0.2	0.9	0.0825988151797271
a	0.3	0.9	0.0822195228470277
a	0.4	0.9	0.0823708517480461
a	0.5	0.9	0.0829292472879378
a	0.6	0.9	0.0837544384420375
a	0.7	0.9	0.0846964515969976
a	0.8	0.9	0.0856035443590826
a	0.9	0.9	0.0863302502912037
a	1	0.9	0.086744708110232
a	0	1	0.0856013551663612
a	0.1	1	0.0840383612031837
a	0.2	1	0.083180990174774
a	0.3	1	0.0829510855285622
a	0.4	1	0.0832450280058182
a	0.5	1	0.083937349595556
a	0.6	1	0.0848863035801284
a	0.7	1	0.0859409706161155
a	0.8	1	0.0869492323742556
a	0.9	1	0.0877657977730174
a	1	1	0.0882594594887952
b	0	0	0.109126700256474
b	0.1	0	0.105247861627957
b	0.2	0	0.102071569426392
b	0.3	0	0.0995899521878177
b	0.4	0	0.0977707020537053
b	0.5	0	0.0965554893031244
b	0.6	0	0.0958600706040968
b	0.7	0	0.0955763883902254
b	0.8	0	0.0955767343504534
b	0.9	0	0.0957197686417093
b	1	0	0.095857901037491
b	0	0.1	0.111077670872643
b	0.1	0.1	0.107095223022497
b	0.2	0.1	0.103809284769749
b	0.3	0.1	0.101211332707219
b	0.4	0.1	0.0992683124167485
b	0.5	0.1	0.0979211445807571
b	0.6	0.1	0.0970849497118618
b	0.7	0.1	0.0966512763121536
b	0.8	0.1	0.0964923877069532
b	0.9	0.1	0.0964673792579785
b	1	0.1	0.0964296143157945
b	0	0.2	0.112914146788052
b	0.1	0.2	0.108839564437441
b	0.2	0.2	0.105455923941583
b	0.3	0.2	0.102753998103899
b	0.4	0.2	0.100699935007607
b	0.5	0.2	0.0992338576799692
b	0.6	0.2	0.0982702066635249
b	0.7	0.2	0.0977000973148898
b	0.8	0.2	0.0973957290863462
b	0.9	0.2	0.0972165986020117
b	1	0.2	0.0970169873514747
b	0	0.3	0.114634038408824
b	0.1	0.3	0.110479677531022
b	0.2	0.3	0.107011200610901
b	0.3	0.3	0.104218614288321
b	0.4	0.3	0.102067206905723
b	0.5	0.3	0.100496243886405
b	0.6	0.3	0.0994194296958365
b	0.7	0.3	0.0987273948189561
b	0.8	0.3	0.0982922267797682
b	0.9	0.3	0.0979737771457264
b	1	0.3	0.0976271981305928
b	0	0.4	0.116235909734451
b	0.1	0.4	0.11201497888492
b	0.2	0.4	0.108475418319323
b	0.3	0.4	0.10560639548937
b	0.4	0.4	0.103372265422805
b	0.5	0.4	0.101711364180417
b	0.6	0.4	0.100536591954633
b	0.7	0.4	0.0997380304575884
b	0.8	0.4	0.0991875951634368
b	0.9	0.4	0.0987454345133036
b	1	0.4	0.0982675128257228
b	0	0.5	0.117719012243724
b	0.1	0.5	0.113445534074325
b	0.2	0.5	0.109849483841081
b	0.3	0.5	0.106919106207601
b	0.4	0.5	0.104617738179533
b	0.5	0.5	0.102882703217822
b	0.6	0.5	0.10162601742689
b	0.7	0.5	0.100737138282052
b	0.8	0.5	0.100087737773094
b	0.9	0.5	0.0995381922844515
b	1	0.5	0.0989452094323211
b	0	0.6	0.119083311437387
b	0.1	0.6	0.114772074227773
b	0.2	0.6	0.111134912982897
b	0.3	0.6	0.108159055691639
b	0.4	0.6	0.105806725935508
b	0.5	0.6	0.104014140450842
b	0.6	0.6	0.102692340562168
b	0.7	0.6	0.1017300733678
b	0.8	0.6	0.100998685646888
b	0.9	0.6	0.100358703077399
b	1	0.6	0.0996674988209997
b	0	0.7	0.120329505182083
b	0.1	0.7	0.1159960043979
b	0.2	0.7	0.112333828351783
b	0.3	0.7	0.109329084697764
b	0.4	0.7	0.106942778182834
b	0.5	0.7	0.105109914660463
b	0.6	0.7	0.1037404601173
b	0.7	0.7	0.102722355610515
b	0.8	0.7	0.101926531964256
b	0.9	0.7	0.10121357715216
b	1	0.7	0.100441444625752
b	0	0.8	0.121459033136327
b	0.1	0.8	0.117119403216313
b	0.2	0.8	0.113448948783619
b	0.3	0.8	0.110432544466067
b	0.4	0.8	0.108029861690541
b	0.5	0.8	0.106174582345943
b	0.6	0.8	0.104775487924071
b	0.7	0.8	0.103719609651885
b	0.8	0.8	0.102877364137761
b	0.9	0.8	0.102109307876872
b	1	0.8	0.101273883458351
b	0	0.9	0.122474076705427
b	0.1	0.9	0.118145013483246
b	0.2	0.9	0.114483570309468
b	0.3	0.9	0.111473268031897
b	0.4	0.9	0.109072322367564
b	0.5	0.9	0.10721297058649
b	0.6	0.9	0.105802693431236
b	0.7	0.9	0.104727502002718
b	0.8	0.9	0.103857194613229
b	0.9	0.9	0.103052197464331
b	1	0.9	0.102171346966116
b	0	1	0.123377549164678
b	0.1	1	0.119076223540723
b	0.2	1	0.11544153873434
b	0.3	1	0.112455534182258
b	0.4	1	0.110074840989438
b	0.5	1	0.108230125147372
b	0.6	1	0.106827445003
b	0.7	1	0.105751676529803
b	0.8	1	0.104871891695837
b	0.9	1	0.104048284408679
b	1	1	0.103139987232015
c	0	0	0.0758127110486283
c	0.1	0	0.0720319494177915
c	0.2	0	0.0689529694788055
c	0.3	0	0.0665289241363882
c	0.4	0	0.0646866934140314
c	0.5	0	0.063328608761451
c	0.6	0	0.0623362517748909
c	0.7	0	0.0615761586987199
c	0.8	0	0.0609069735375495
c	0.9	0	0.0601873555222871
c	1	0	0.0592838185201893
c	0	0.1	0.0766762847281728
c	0.1	0.1	0.0729499830423156
c	0.2	0.1	0.0699231138921751
c	0.3	0.1	0.0675469910028117
c	0.4	0.1	0.0657466960104762
c	0.5	0.1	0.0644229452153649
c	0.6	0.1	0.0634560288318304
c	0.7	0.1	0.0627116339382949
c	0.8	0.1	0.0620480752440084
c	0.9	0.1	0.0613242265262284
c	1	0.1	0.0604073264937788
c	0	0.2	0.0774993779430957
c	0.1	0.2	0.0738469863676851
c	0.2	0.2	0.0708917250328216
c	0.3	0.2	0.0685829215085342
c	0.4	0.2	0.0668437212606889
c	0.5	0.2	0.0655730996205276
c	0.6	0.2	0.0646499429361008
c	0.7	0.2	0.063938989840155
c	0.8	0.2	0.0632981382505332
c	0.9	0.2	0.0625863985590074
c	1	0.2	0.0616716635799229
c	0	0.3	0.0782874022548775
c	0.1	0.3	0.0747283129649339
c	0.2	0.3	0.0718640494872114
c	0.3	0.3	0.0696418083270702
c	0.4	0.3	0.0679826639983621
c	0.5	0.3	0.0667837288323403
c	0.6	0.3	0.0659223772169497
c	0.7	0.3	0.0652623048558069
c	0.8	0.3	0.0646609103984611
c	0.9	0.3	0.0639772680126352
c	1	0.3	0.0630798589440802
c	0	0.4	0.0790459678664185
c	0.1	0.4	0.0755993865872097
c	0.2	0.4	0.0728452746249441
c	0.3	0.4	0.0707285566526074
c	0.4	0.4	0.0691681064892411
c	0.5	0.4	0.0680590571653828
c	0.6	0.4	0.0672771692006972
c	0.7	0.4	0.06668500728652
c	0.8	0.4	0.0661393947241774
c	0.9	0.4	0.0654994028378806
c	1	0.4	0.0646340415501208
c	0	0.5	0.0797808200484435
c	0.1	0.5	0.0764656395300864
c	0.2	0.5	0.0738404699817451
c	0.3	0.5	0.0718478296121447
c	0.4	0.5	0.0704042687672993
c	0.5	0.5	0.0694028324124202
c	0.6	0.5	0.0687175731165101
c	0.7	0.5	0.0682098443126109
c	0.8	0.5	0.0677358254758094
c	0.9	0.5	0.0671545256403565
c	1	0.5	0.0663354302629092
c	0	0.6	0.0804977742965377
c	0.1	0.6	0.0773324516002089
c	0.2	0.6	0.0748545311070662
c	0.3	0.6	0.0730039979268067
c	0.4	0.6	0.071694964885823
c	0.5	0.6	0.070818289283116
c	0.6	0.6	0.0702462309302371
c	0.7	0.6	0.0698388608349846
c	0.8	0.6	0.069451654783068
c	0.9	0.6	0.0689435080170623
c	1	0.6	0.0681843355235403
c	0	0.7	0.0812026514723374
c	0.1	0.7	0.0782050908565832
c	0.2	0.7	0.0758921269177398
c	0.3	0.7	0.0742010947123751
c	0.4	0.7	0.0730435657997893
c	0.5	0.7	0.0723081207900055
c	0.6	0.7	0.0718651524373394
c	0.7	0.7	0.0715733882632349
c	0.8	0.7	0.0712875499246449
c	0.9	0.7	0.0708663759010585
c	1	0.7	0.0701801722066419
c	0	0.8	0.0819012141640485
c	0.1	0.8	0.0790886572243378
c	0.2	0.8	0.0769576514914072
c	0.3	0.8	0.0754427761627113
c	0.4	0.8	0.0744529694169305
c	0.5	0.8	0.0738744579047729
c	0.6	0.8	0.0735757045237111
c	0.7	0.8	0.0734140431526898
c	0.8	0.8	0.0732434009039474
c	0.9	0.8	0.0729223254540941
c	1	0.8	0.0723214830537873
c	0	0.9	0.0825991054458106
c	0.1	0.9	0.0799880299841904
c	0.2	0.9	0.0780551811001386
c	0.3	0.9	0.0767322886952726
c	0.4	0.9	0.0759255781657792
c	0.5	0.9	0.075518857601332
c	0.6	0.9	0.0753786094866397
c	0.7	0.9	0.0753607353736093
c	0.8	0.9	0.0753183378290615
c	0.9	0.9	0.07510974884265
c	1	0.9	0.0746059718885489
c	0	1	0.0833017911254467
c	0.1	1	0.0809078200166868
c	0.2	1	0.07918843713158
c	0.3	1	0.0780724429620853
c	0.4	1	0.0774632842370945
c	0.5	1	0.0772422992011411
c	0.6	1	0.0772739521046675
c	0.7	1	0.0774126852961398
c	0.8	1	0.0775107574027663
c	0.9	1	0.077426269057104
c	1	1	0.0770305456611112
d	0	0	0.0726519410200934
d	0.1	0	0.0695805668631423
d	0.2	0	0.0671742360896319
d	0.3	0	0.0653685608250946
d	0.4	0	0.0640738339170019
d	0.5	0	0.0631780143830781
d	0.6	0	0.0625517181084887
d	0.7	0	0.0620548703413324
d	0.8	0	0.0615444110943816
d	0.9	0	0.0608822668197662
d	1	0	0.0599427563804531
d	0	0.1	0.0733925207386191
d	0.1	0.1	0.0703621238360941
d	0.2	0.1	0.0679944120164531
d	0.3	0.1	0.0662232269855603
d	0.4	0.1	0.0649572004999945
d	0.5	0.1	0.064082883036489
d	0.6	0.1	0.0634698642219419
d	0.7	0.1	0.0629775217274467
d	0.8	0.1	0.0624627739906974
d	0.9	0.1	0.0617880423481556
d	1	0.1	0.0608285927602745
d	0	0.2	0.0740727938287401
d	0.1	0.2	0.0711014796019357
d	0.2	0.2	0.0687907068430349
d	0.3	0.2	0.0670724211544856
d	0.4	0.2	0.0658534740215003
d	0.5	0.2	0.0650188963966724
d	0.6	0.2	0.0644371491935859
d	0.7	0.2	0.0639669676337101
d	0.8	0.2	0.0634651594542866
d	0.9	0.2	0.0627945553715406
d	1	0.2	0.061831284789504
d	0	0.3	0.0746990605345565
d	0.1	0.3	0.0718048788710699
d	0.2	0.3	0.0695692484405312
d	0.3	0.3	0.0679220951392438
d	0.4	0.3	0.0667683742788743
d	0.5	0.3	0.0659914906190266
d	0.6	0.3	0.0654586790581731
d	0.7	0.3	0.0650279432806292
d	0.8	0.3	0.0645558974215558
d	0.9	0.3	0.0639057025711491
d	1	0.3	0.0629542745665427
d	0	0.4	0.0752779975064566
d	0.1	0.4	0.0724788288020586
d	0.2	0.4	0.0703363093953925
d	0.3	0.4	0.068778225747548
d	0.4	0.4	0.0677075262057749
d	0.5	0.4	0.0670058888067477
d	0.6	0.4	0.0665392320545312
d	0.7	0.4	0.0661647464645136
d	0.8	0.4	0.0657387774257237
d	0.9	0.4	0.0651247452597183
d	1	0.4	0.0642002830380626
d	0	0.5	0.0758165825220807
d	0.1	0.5	0.0731300251769826
d	0.2	0.5	0.0710982360206078
d	0.3	0.5	0.0696467479493393
d	0.4	0.5	0.0686763983918775
d	0.5	0.5	0.068067045951373
d	0.6	0.5	0.067683210875132
d	0.7	0.5	0.0673811978060578
d	0.8	0.5	0.06701701732091
d	0.9	0.5	0.0664542868373078
d	1	0.5	0.0655712962241225
d	0	0.6	0.0763220156235233
d	0.1	0.6	0.0737652766144486
d	0.2	0.6	0.0718613770656185
d	0.3	0.6	0.0705334893942911
d	0.4	0.6	0.0696802445680565
d	0.5	0.6	0.0691795983609328
d	0.6	0.6	0.068894600800973
d	0.7	0.6	0.0686806081259952
d	0.8	0.6	0.0683932401937849
d	0.9	0.6	0.0678962592953895
d	1	0.6	0.0670685611411204
d	0	0.7	0.0768016381824295
d	0.1	0.7	0.0743914282761998
d	0.2	0.7	0.0726320134809612
d	0.3	0.7	0.071444107500639
d	0.4	0.7	0.070724049097505
d	0.5	0.7	0.0703478184130706
d	0.6	0.7	0.070176934336307
d	0.7	0.7	0.0700657533285824
d	0.8	0.7	0.069869459607738
d	0.9	0.7	0.0694519186849674
d	1	0.7	0.0686925911236148
d	0	0.8	0.0772628514316674
d	0.1	0.8	0.0750152865091803
d	0.2	0.8	0.0734162905396355
d	0.3	0.8	0.0723840302398054
d	0.4	0.8	0.071812477389005
d	0.5	0.8	0.0715755753185559
d	0.6	0.8	0.071533262784257
d	0.7	0.8	0.0715388569852265
d	0.8	0.8	0.0714470731278715
d	0.9	0.8	0.0711218492661844
d	1	0.8	0.0704431800521837
d	0	0.9	0.0777130359834078
d	0.1	0.9	0.0756435458081339
d	0.2	0.9	0.0742201535255577
d	0.3	0.9	0.0733584016191377
d	0.4	0.9	0.0729498320012973
d	0.5	0.9	0.0728663024143031
d	0.6	0.9	0.0729661350254513
d	0.7	0.9	0.0731015806255188
d	0.8	0.9	0.0731268638900945
d	0.9	0.9	0.0729059758774417
d	1	0.9	0.0723194248254953
d	0	1	0.0781594737903883
d	0.1	1	0.0762827193876423
d	0.2	1	0.0750492880748446
d	0.3	1	0.0743720327176795
d	0.4	1	0.0741400150435621
d	0.5	1	0.0742229713310511
d	0.6	1	0.074477583584221
d	0.7	1	0.0747550215676916
d	0.8	1	0.0749090098099643
d	0.9	1	0.0748035839064725
d	1	1	0.0743197552746437


==> models/solution-osgpfc_syn-1_output.txt <==
x	c	y model 
1	a	-0.029027443 -0.0290274428949058
1	b	0.096967309 0.0969673091186537
1	c	0.835345555 0.835345554965313
1	d	1.544336175 1.54433617500871
2	a	0.025994752 0.0259947517138634
2	b	0.224851365 0.224851364839786
2	c	0.976319165 0.97631916508665
2	d	1.563525374 1.5635253739212
3	a	0.067844469 0.0678444691792182
3	b	0.303734975 0.303734975090002
3	c	0.989223838 0.989223838137442
3	d	1.465025975 1.46502597515901
4	a	0.098856613 0.0988566130167778
4	b	0.348111737 0.348111736677064
4	c	0.948461352 0.948461351598028
4	d	1.350636517 1.35063651698249
5	a	0.120991082 0.120991081948971
5	b	0.368423528 0.368423528136329
5	c	0.88716443 0.887164430206918
5	d	1.240304629 1.24030462954291
6	a	0.135890506 0.135890505888804
6	b	0.37217643 0.37217642979483
6	c	0.819945341 0.819945340735029
6	d	1.137499055 1.1374990549553
7	a	0.144929269 0.144929269298078
7	b	0.364750559 0.364750559600731
7	c	0.753115732 0.753115732138583
7	d	1.042404454 1.04240445356061
8	a	0.149255124 0.149255123667513
8	b	0.349987684 0.34998768373439
8	c	0.689277079 0.689277078866929
8	d	0.954582087 0.954582087354493
9	a	0.149824497 0.149824497354427
9	b	0.330617493 0.330617493257639
9	c	0.629381798 0.629381798194804
9	d	0.873503955 0.873503954555316
10	a	0.147432446 0.14743244619373
10	b	0.30856676 0.308566760263368
10	c	0.573657984 0.573657983596864
10	d	0.798657816 0.798657815712475
11	a	0.142738048 0.142738047921552
11	b	0.285183477 0.285183476627915
11	c	0.522023634 0.522023634481985
11	d	0.729565801 0.729565800645785
12	a	0.136285924 0.136285923898118
12	b	0.261399285 0.261399284732076
12	c	0.4742716 0.474271600247681
12	d	0.665785767 0.665785767358123
13	a	0.12852447 0.128524469803255
13	b	0.237847124 0.237847124127632
13	c	0.43015159 0.430151590464866
13	d	0.606909363 0.606909362980363
14	a	0.11982129 0.119821290276555
14	b	0.214946381 0.214946381543563
14	c	0.389406018 0.389406017737897
14	d	0.552559589 0.552559589043513
15	a	0.110476259 0.110476258645731
15	b	0.192964465 0.192964464924754
15	c	0.351785174 0.351785173646507
15	d	0.502388424 0.502388423767957
16	a	0.10073256 0.100732560023774
16	b	0.172061278 0.172061277606484
16	c	0.31705319 0.317053189890279
16	d	0.456074601 0.456074600878176
17	a	0.090786023 0.0907860225329254
17	b	0.152321294 0.152321293718395
17	c	0.284989925 0.28498992491204
17	d	0.413321554 0.413321553884138
18	a	0.080792996 0.0807929958467111
18	b	0.133776647 0.133776647107233
18	c	0.255391081 0.255391080604419
18	d	0.373855517 0.373855517342552
19	a	0.070876997 0.0708769974507882
19	b	0.11642371 0.116423710311603
19	c	0.22806758 0.228067579944078
19	d	0.337423774 0.337423773883806
20	a	0.061134314 0.0611343140042015
20	b	0.100234961 0.100234960723361
20	c	0.202844664 0.202844664420843
20	d	0.303793036 0.303793035970205
21	a	0.051638717 0.0516387170787768
21	b	0.085167438 0.0851674378177242
21	c	0.179560913 0.179560913455226
21	d	0.272747952 0.272747952061736
22	a	0.042445429 0.0424454286364482
22	b	0.071168737 0.0711687372442656
22	c	0.158067273 0.158067272973585
22	d	0.244089728 0.244089727631482
23	a	0.033594451 0.0335944512510828
23	b	0.058181228 0.0581812276228367
23	c	0.138226129 0.138226128909503
23	d	0.217634852 0.217634852202055
24	a	0.025113361 0.025113360763581
24	b	0.046144987 0.0461449871997459
24	c	0.119910439 0.119910438565534
24	d	0.193213924 0.193213924252045
25	a	0.017019644 0.0170196443258751
25	b	0.034999821 0.034999820570308
25	c	0.103002923 0.103002922750489
25	d	0.170670566 0.170670566467937
26	a	0.009322654 0.00932265425692913
26	b	0.024686616 0.0246866162900255
26	c	0.087395317 0.0873953173283605
26	d	0.149860424 0.149860424395424
27	a	0.002025237 0.00202523747485336
27	b	0.015148234 0.0151482340861617
27	c	0.072987681 0.0729876810977884
27	d	0.130650242 0.130650242078066
28	a	-0.004874909 -0.00487490879478372
28	b	0.006330058 0.00633005807108758
28	c	0.059687756 0.0596877563392063
28	d	0.112917009 0.11291700876422
29	a	-0.011384112 -0.0113841120407338
29	b	-0.001819686 -0.00181968557779885
29	c	0.047410378 0.047410378280535
29	d	0.096547171 0.0965471712182659
30	a	-0.017511794 -0.0175117937750084
30	b	-0.009349775 -0.00934977550957469
30	c	0.03607693 0.0360769298552624
30	d	0.081435907 0.081435906592222
31	a	-0.023269702 -0.0232697022533523
31	b	-0.016305956 -0.0163059556304646
31	c	0.025614838 0.0256148383312644
31	d	0.067486451 0.0674864512016416
32	a	-0.028671282 -0.0286712824620075
32	b	-0.022730972 -0.0227309724752141
32	c	0.015957111 0.0159571106184235
32	d	0.054609481 0.0546094809076779
33	a	-0.033731161 -0.0337311612437812
33	b	-0.028664663 -0.0286646633665152
33	c	0.007041904 0.0070419042935117
33	d	0.042722539 0.0427225391376361
34	a	-0.038464729 -0.0384647288488447
34	b	-0.034144077 -0.0341440767625153
34	c	-0.001187868 -0.00118786839823851
34	d	0.031749509 0.0317495088813964
35	a	-0.042887801 -0.0428878010927286
35	b	-0.039203612 -0.039203611646766
35	c	-0.008784906 -0.0087849060977723
35	d	0.021620125 0.0216201252826806
36	a	-0.047016349 -0.0470163487626784
36	b	-0.043875167 -0.0438751667478947
36	c	-0.015797856 -0.0157978557825807
36	d	0.012269526 0.012269525704083
37	a	-0.050866283 -0.0508662829994793
37	b	-0.048188293 -0.0481882932065645
37	c	-0.022271624 -0.0222716242730579
37	d	0.003637834 0.00363783438474599
38	a	-0.054453287 -0.0544532871508641
38	b	-0.052170346 -0.0521703463388709
38	c	-0.028247666 -0.0282476657892949
38	d	-0.004330221 -0.00433022096892913
39	a	-0.057792687 -0.0577926870922088
39	b	-0.055846634 -0.055846633598734
39	c	-0.033764247 -0.0337642473995383
39	d	-0.011685663 -0.0116856631146647
40	a	-0.060899353 -0.060899353280826
40	b	-0.059240557 -0.0592405568771031
40	c	-0.038856694 -0.0388566940600385
40	d	-0.018475592 -0.0184755919941509
41	a	-0.063787629 -0.0637876288862114
41	b	-0.062373748 -0.0623737480089517
41	c	-0.043557615 -0.0435576148153563
41	d	-0.024743486 -0.0247434863334748
42	a	-0.066471279 -0.0664712792493556
42	b	-0.065266197 -0.0652661968742636
42	c	-0.047897112 -0.0478971116075699
42	d	-0.030529482 -0.0305294820554066
43	a	-0.068963459 -0.0689634586946281
43	b	-0.067936372 -0.0679363718375004
43	c	-0.051902972 -0.0519029720314715
43	d	-0.035870629 -0.0358706292863321
44	a	-0.071276691 -0.0712766913689487
44	b	-0.070401332 -0.0704013325155866
44	c	-0.055600847 -0.0556008472700408
44	d	-0.04080113 -0.0408011296035529
45	a	-0.073422863 -0.0734228633330307
45	b	-0.072676835 -0.0726768350292547
45	c	-0.059014416 -0.0590144163495906
45	d	-0.045352555 -0.0453525550421477
46	a	-0.075413224 -0.0754132235937221
46	b	-0.07477743 -0.0747774299998043
46	c	-0.062165538 -0.0621655377663767
46	d	-0.04955405 -0.0495540502637857
47	a	-0.077258392 -0.077258392157926
47	b	-0.076716554 -0.0767165536196774
47	c	-0.065074389 -0.0650743894555994
47	d	-0.053432519 -0.0534325191820631
48	a	-0.078968374 -0.0789683735183397
48	b	-0.078506612 -0.0785066121628156
48	c	-0.067759598 -0.0677595979990785
48	d	-0.057012797 -0.0570127972394018
49	a	-0.080552574 -0.0805525742587075
49	b	-0.08015906 -0.080159060318231
49	c	-0.070238358 -0.0702383578989688
49	d	-0.060317811 -0.0603178104386706
50	a	-0.082019824 -0.0820198236994695
50	b	-0.081684474 -0.0816844737338708
50	c	-0.072526542 -0.0725265416812768
50	d	-0.063368722 -0.0633687221478748


==> models/solution-osgpfc_syn-1_output_a.txt <==
x	c	y model 
1	a	-0.029027443 -0.0290274428949058
2	a	0.025994752 0.0259947517138634
3	a	0.067844469 0.0678444691792182
4	a	0.098856613 0.0988566130167778
5	a	0.120991082 0.120991081948971
6	a	0.135890506 0.135890505888804
7	a	0.144929269 0.144929269298078
8	a	0.149255124 0.149255123667513
9	a	0.149824497 0.149824497354427
10	a	0.147432446 0.14743244619373
11	a	0.142738048 0.142738047921552
12	a	0.136285924 0.136285923898118
13	a	0.12852447 0.128524469803255
14	a	0.11982129 0.119821290276555
15	a	0.110476259 0.110476258645731
16	a	0.10073256 0.100732560023774
17	a	0.090786023 0.0907860225329254
18	a	0.080792996 0.0807929958467111
19	a	0.070876997 0.0708769974507882
20	a	0.061134314 0.0611343140042015
21	a	0.051638717 0.0516387170787768
22	a	0.042445429 0.0424454286364482
23	a	0.033594451 0.0335944512510828
24	a	0.025113361 0.025113360763581
25	a	0.017019644 0.0170196443258751
26	a	0.009322654 0.00932265425692913
27	a	0.002025237 0.00202523747485336
28	a	-0.004874909 -0.00487490879478372
29	a	-0.011384112 -0.0113841120407338
30	a	-0.017511794 -0.0175117937750084
31	a	-0.023269702 -0.0232697022533523
32	a	-0.028671282 -0.0286712824620075
33	a	-0.033731161 -0.0337311612437812
34	a	-0.038464729 -0.0384647288488447
35	a	-0.042887801 -0.0428878010927286
36	a	-0.047016349 -0.0470163487626784
37	a	-0.050866283 -0.0508662829994793
38	a	-0.054453287 -0.0544532871508641
39	a	-0.057792687 -0.0577926870922088
40	a	-0.060899353 -0.060899353280826
41	a	-0.063787629 -0.0637876288862114
42	a	-0.066471279 -0.0664712792493556
43	a	-0.068963459 -0.0689634586946281
44	a	-0.071276691 -0.0712766913689487
45	a	-0.073422863 -0.0734228633330307
46	a	-0.075413224 -0.0754132235937221
47	a	-0.077258392 -0.077258392157926
48	a	-0.078968374 -0.0789683735183397
49	a	-0.080552574 -0.0805525742587075
50	a	-0.082019824 -0.0820198236994695


==> models/solution-osgpfc_syn-1_output_b.txt <==
x	c	y model 
1	b	0.096967309 0.0969673091186537
2	b	0.224851365 0.224851364839786
3	b	0.303734975 0.303734975090002
4	b	0.348111737 0.348111736677064
5	b	0.368423528 0.368423528136329
6	b	0.37217643 0.37217642979483
7	b	0.364750559 0.364750559600731
8	b	0.349987684 0.34998768373439
9	b	0.330617493 0.330617493257639
10	b	0.30856676 0.308566760263368
11	b	0.285183477 0.285183476627915
12	b	0.261399285 0.261399284732076
13	b	0.237847124 0.237847124127632
14	b	0.214946381 0.214946381543563
15	b	0.192964465 0.192964464924754
16	b	0.172061278 0.172061277606484
17	b	0.152321294 0.152321293718395
18	b	0.133776647 0.133776647107233
19	b	0.11642371 0.116423710311603
20	b	0.100234961 0.100234960723361
21	b	0.085167438 0.0851674378177242
22	b	0.071168737 0.0711687372442656
23	b	0.058181228 0.0581812276228367
24	b	0.046144987 0.0461449871997459
25	b	0.034999821 0.034999820570308
26	b	0.024686616 0.0246866162900255
27	b	0.015148234 0.0151482340861617
28	b	0.006330058 0.00633005807108758
29	b	-0.001819686 -0.00181968557779885
30	b	-0.009349775 -0.00934977550957469
31	b	-0.016305956 -0.0163059556304646
32	b	-0.022730972 -0.0227309724752141
33	b	-0.028664663 -0.0286646633665152
34	b	-0.034144077 -0.0341440767625153
35	b	-0.039203612 -0.039203611646766
36	b	-0.043875167 -0.0438751667478947
37	b	-0.048188293 -0.0481882932065645
38	b	-0.052170346 -0.0521703463388709
39	b	-0.055846634 -0.055846633598734
40	b	-0.059240557 -0.0592405568771031
41	b	-0.062373748 -0.0623737480089517
42	b	-0.065266197 -0.0652661968742636
43	b	-0.067936372 -0.0679363718375004
44	b	-0.070401332 -0.0704013325155866
45	b	-0.072676835 -0.0726768350292547
46	b	-0.07477743 -0.0747774299998043
47	b	-0.076716554 -0.0767165536196774
48	b	-0.078506612 -0.0785066121628156
49	b	-0.08015906 -0.080159060318231
50	b	-0.081684474 -0.0816844737338708


==> models/solution-osgpfc_syn-1_output_c.txt <==
x	c	y model 
1	c	0.835345555 0.835345554965313
2	c	0.976319165 0.97631916508665
3	c	0.989223838 0.989223838137442
4	c	0.948461352 0.948461351598028
5	c	0.88716443 0.887164430206918
6	c	0.819945341 0.819945340735029
7	c	0.753115732 0.753115732138583
8	c	0.689277079 0.689277078866929
9	c	0.629381798 0.629381798194804
10	c	0.573657984 0.573657983596864
11	c	0.522023634 0.522023634481985
12	c	0.4742716 0.474271600247681
13	c	0.43015159 0.430151590464866
14	c	0.389406018 0.389406017737897
15	c	0.351785174 0.351785173646507
16	c	0.31705319 0.317053189890279
17	c	0.284989925 0.28498992491204
18	c	0.255391081 0.255391080604419
19	c	0.22806758 0.228067579944078
20	c	0.202844664 0.202844664420843
21	c	0.179560913 0.179560913455226
22	c	0.158067273 0.158067272973585
23	c	0.138226129 0.138226128909503
24	c	0.119910439 0.119910438565534
25	c	0.103002923 0.103002922750489
26	c	0.087395317 0.0873953173283605
27	c	0.072987681 0.0729876810977884
28	c	0.059687756 0.0596877563392063
29	c	0.047410378 0.047410378280535
30	c	0.03607693 0.0360769298552624
31	c	0.025614838 0.0256148383312644
32	c	0.015957111 0.0159571106184235
33	c	0.007041904 0.0070419042935117
34	c	-0.001187868 -0.00118786839823851
35	c	-0.008784906 -0.0087849060977723
36	c	-0.015797856 -0.0157978557825807
37	c	-0.022271624 -0.0222716242730579
38	c	-0.028247666 -0.0282476657892949
39	c	-0.033764247 -0.0337642473995383
40	c	-0.038856694 -0.0388566940600385
41	c	-0.043557615 -0.0435576148153563
42	c	-0.047897112 -0.0478971116075699
43	c	-0.051902972 -0.0519029720314715
44	c	-0.055600847 -0.0556008472700408
45	c	-0.059014416 -0.0590144163495906
46	c	-0.062165538 -0.0621655377663767
47	c	-0.065074389 -0.0650743894555994
48	c	-0.067759598 -0.0677595979990785
49	c	-0.070238358 -0.0702383578989688
50	c	-0.072526542 -0.0725265416812768


==> models/solution-osgpfc_syn-1_output_d.txt <==
x	c	y model 
1	d	1.544336175 1.54433617500871
2	d	1.563525374 1.5635253739212
3	d	1.465025975 1.46502597515901
4	d	1.350636517 1.35063651698249
5	d	1.240304629 1.24030462954291
6	d	1.137499055 1.1374990549553
7	d	1.042404454 1.04240445356061
8	d	0.954582087 0.954582087354493
9	d	0.873503955 0.873503954555316
10	d	0.798657816 0.798657815712475
11	d	0.729565801 0.729565800645785
12	d	0.665785767 0.665785767358123
13	d	0.606909363 0.606909362980363
14	d	0.552559589 0.552559589043513
15	d	0.502388424 0.502388423767957
16	d	0.456074601 0.456074600878176
17	d	0.413321554 0.413321553884138
18	d	0.373855517 0.373855517342552
19	d	0.337423774 0.337423773883806
20	d	0.303793036 0.303793035970205
21	d	0.272747952 0.272747952061736
22	d	0.244089728 0.244089727631482
23	d	0.217634852 0.217634852202055
24	d	0.193213924 0.193213924252045
25	d	0.170670566 0.170670566467937
26	d	0.149860424 0.149860424395424
27	d	0.130650242 0.130650242078066
28	d	0.112917009 0.11291700876422
29	d	0.096547171 0.0965471712182659
30	d	0.081435907 0.081435906592222
31	d	0.067486451 0.0674864512016416
32	d	0.054609481 0.0546094809076779
33	d	0.042722539 0.0427225391376361
34	d	0.031749509 0.0317495088813964
35	d	0.021620125 0.0216201252826806
36	d	0.012269526 0.012269525704083
37	d	0.003637834 0.00363783438474599
38	d	-0.004330221 -0.00433022096892913
39	d	-0.011685663 -0.0116856631146647
40	d	-0.018475592 -0.0184755919941509
41	d	-0.024743486 -0.0247434863334748
42	d	-0.030529482 -0.0305294820554066
43	d	-0.035870629 -0.0358706292863321
44	d	-0.04080113 -0.0408011296035529
45	d	-0.045352555 -0.0453525550421477
46	d	-0.04955405 -0.0495540502637857
47	d	-0.053432519 -0.0534325191820631
48	d	-0.057012797 -0.0570127972394018
49	d	-0.060317811 -0.0603178104386706
50	d	-0.063368722 -0.0633687221478748


==> models/solution-rf-cf_over_cyc_a.txt <==
Mat	p_spec	cyc	model
a	0.3	0	0.0791783333333334
a	0.3	0.1	0.07859
a	0.3	0.2	0.07859
a	0.3	0.3	0.07859
a	0.3	0.4	0.07859
a	0.3	0.5	0.07869
a	0.3	0.6	0.0816066666666667
a	0.3	0.7	0.0816066666666667
a	0.3	0.8	0.0816066666666667
a	0.3	0.9	0.0816066666666667
a	0.3	1	0.0837866666666667


==> models/solution-rf-cf_over_cyc_b.txt <==
Mat	p_spec	cyc	model
b	0.3	0	0.100083333333333
b	0.3	0.1	0.0997233333333334
b	0.3	0.2	0.0997233333333334
b	0.3	0.3	0.0997233333333334
b	0.3	0.4	0.0997233333333334
b	0.3	0.5	0.10362
b	0.3	0.6	0.108958333333333
b	0.3	0.7	0.108958333333333
b	0.3	0.8	0.108958333333333
b	0.3	0.9	0.108958333333333
b	0.3	1	0.107833333333333


==> models/solution-rf-cf_over_cyc_c.txt <==
Mat	p_spec	cyc	model
c	0.3	0	0.06917
c	0.3	0.1	0.0638383333333333
c	0.3	0.2	0.0638383333333333
c	0.3	0.3	0.0638383333333333
c	0.3	0.4	0.0638383333333333
c	0.3	0.5	0.0649383333333333
c	0.3	0.6	0.0758966666666667
c	0.3	0.7	0.0758966666666667
c	0.3	0.8	0.0758966666666667
c	0.3	0.9	0.0758966666666667
c	0.3	1	0.07727


==> models/solution-rf-cf_over_cyc_d.txt <==
Mat	p_spec	cyc	model
d	0.3	0	0.0675083333333333
d	0.3	0.1	0.0633896666666667
d	0.3	0.2	0.0633896666666667
d	0.3	0.3	0.0633896666666667
d	0.3	0.4	0.0633896666666667
d	0.3	0.5	0.0640196666666667
d	0.3	0.6	0.0729916666666667
d	0.3	0.7	0.0729916666666667
d	0.3	0.8	0.0729916666666667
d	0.3	0.9	0.0729916666666667
d	0.3	1	0.074381


==> models/solution-rf-cf_over_p_a.txt <==
Mat	p_spec	cyc	model
a	0	0.5	0.080902
a	0.1	0.5	0.0800616666666667
a	0.2	0.5	0.0800616666666667
a	0.3	0.5	0.07869
a	0.4	0.5	0.07841
a	0.5	0.5	0.07835
a	0.6	0.5	0.0772366666666667
a	0.7	0.5	0.0772366666666667
a	0.8	0.5	0.0772766666666667
a	0.9	0.5	0.0771766666666667
a	1	0.5	0.0771766666666667


==> models/solution-rf-cf_over_p_b.txt <==
Mat	p_spec	cyc	model
b	0	0.5	0.1161
b	0.1	0.5	0.11243
b	0.2	0.5	0.11243
b	0.3	0.5	0.10362
b	0.4	0.5	0.10362
b	0.5	0.5	0.10342
b	0.6	0.5	0.100153333333333
b	0.7	0.5	0.100153333333333
b	0.8	0.5	0.0997833333333333
b	0.9	0.5	0.0988966666666667
b	1	0.5	0.0988966666666667


==> models/solution-rf-cf_over_p_c.txt <==
Mat	p_spec	cyc	model
c	0	0.5	0.0713566666666667
c	0.1	0.5	0.06962
c	0.2	0.5	0.06962
c	0.3	0.5	0.0649383333333333
c	0.4	0.5	0.0649383333333333
c	0.5	0.5	0.0642383333333333
c	0.6	0.5	0.06199
c	0.7	0.5	0.06199
c	0.8	0.5	0.0619
c	0.9	0.5	0.0610766666666667
c	1	0.5	0.0610766666666667


==> models/solution-rf-cf_over_p_d.txt <==
Mat	p_spec	cyc	model
d	0	0.5	0.069997
d	0.1	0.5	0.0682433333333333
d	0.2	0.5	0.0682433333333333
d	0.3	0.5	0.0640196666666667
d	0.4	0.5	0.0640196666666667
d	0.5	0.5	0.0640196666666667
d	0.6	0.5	0.06238
d	0.7	0.5	0.06238
d	0.8	0.5	0.06238
d	0.9	0.5	0.060385
d	1	0.5	0.060385


==> models/solution-rf-cf_sensitivity.txt <==
Mat	p_spec	cyc	model
a	0	0	0.0811633333333333
a	0.1	0	0.0797366666666667
a	0.2	0	0.0797366666666667
a	0.3	0	0.0791783333333334
a	0.4	0	0.0788983333333334
a	0.5	0	0.0788383333333334
a	0.6	0	0.0778933333333334
a	0.7	0	0.0778933333333334
a	0.8	0	0.0779333333333334
a	0.9	0	0.0778133333333334
a	1	0	0.0778133333333334
a	0	0.1	0.0802166666666667
a	0.1	0.1	0.0792716666666667
a	0.2	0.1	0.0792716666666667
a	0.3	0.1	0.07859
a	0.4	0.1	0.07831
a	0.5	0.1	0.07825
a	0.6	0.1	0.0772366666666667
a	0.7	0.1	0.0772366666666667
a	0.8	0.1	0.0772766666666667
a	0.9	0.1	0.0771766666666667
a	1	0.1	0.0771766666666667
a	0	0.2	0.0802166666666667
a	0.1	0.2	0.0792716666666667
a	0.2	0.2	0.0792716666666667
a	0.3	0.2	0.07859
a	0.4	0.2	0.07831
a	0.5	0.2	0.07825
a	0.6	0.2	0.0772366666666667
a	0.7	0.2	0.0772366666666667
a	0.8	0.2	0.0772766666666667
a	0.9	0.2	0.0771766666666667
a	1	0.2	0.0771766666666667
a	0	0.3	0.0802166666666667
a	0.1	0.3	0.0792716666666667
a	0.2	0.3	0.0792716666666667
a	0.3	0.3	0.07859
a	0.4	0.3	0.07831
a	0.5	0.3	0.07825
a	0.6	0.3	0.0772366666666667
a	0.7	0.3	0.0772366666666667
a	0.8	0.3	0.0772766666666667
a	0.9	0.3	0.0771766666666667
a	1	0.3	0.0771766666666667
a	0	0.4	0.0802166666666667
a	0.1	0.4	0.0792716666666667
a	0.2	0.4	0.0792716666666667
a	0.3	0.4	0.07859
a	0.4	0.4	0.07831
a	0.5	0.4	0.07825
a	0.6	0.4	0.0772366666666667
a	0.7	0.4	0.0772366666666667
a	0.8	0.4	0.0772766666666667
a	0.9	0.4	0.0771766666666667
a	1	0.4	0.0771766666666667
a	0	0.5	0.080902
a	0.1	0.5	0.0800616666666667
a	0.2	0.5	0.0800616666666667
a	0.3	0.5	0.07869
a	0.4	0.5	0.07841
a	0.5	0.5	0.07835
a	0.6	0.5	0.0772366666666667
a	0.7	0.5	0.0772366666666667
a	0.8	0.5	0.0772766666666667
a	0.9	0.5	0.0771766666666667
a	1	0.5	0.0771766666666667
a	0	0.6	0.082372
a	0.1	0.6	0.0816416666666667
a	0.2	0.6	0.0816416666666667
a	0.3	0.6	0.0816066666666667
a	0.4	0.6	0.0813266666666667
a	0.5	0.6	0.0813066666666667
a	0.6	0.6	0.0814066666666667
a	0.7	0.6	0.0814066666666667
a	0.8	0.6	0.0815266666666667
a	0.9	0.6	0.0816466666666667
a	1	0.6	0.0816466666666667
a	0	0.7	0.082372
a	0.1	0.7	0.0816416666666667
a	0.2	0.7	0.0816416666666667
a	0.3	0.7	0.0816066666666667
a	0.4	0.7	0.0813266666666667
a	0.5	0.7	0.0813066666666667
a	0.6	0.7	0.0814066666666667
a	0.7	0.7	0.0814066666666667
a	0.8	0.7	0.0815266666666667
a	0.9	0.7	0.0816466666666667
a	1	0.7	0.0816466666666667
a	0	0.8	0.082372
a	0.1	0.8	0.0816416666666667
a	0.2	0.8	0.0816416666666667
a	0.3	0.8	0.0816066666666667
a	0.4	0.8	0.0813266666666667
a	0.5	0.8	0.0813066666666667
a	0.6	0.8	0.0814066666666667
a	0.7	0.8	0.0814066666666667
a	0.8	0.8	0.0815266666666667
a	0.9	0.8	0.0816466666666667
a	1	0.8	0.0816466666666667
a	0	0.9	0.082372
a	0.1	0.9	0.0816416666666667
a	0.2	0.9	0.0816416666666667
a	0.3	0.9	0.0816066666666667
a	0.4	0.9	0.0813266666666667
a	0.5	0.9	0.0813066666666667
a	0.6	0.9	0.0814066666666667
a	0.7	0.9	0.0814066666666667
a	0.8	0.9	0.0815266666666667
a	0.9	0.9	0.0816466666666667
a	1	0.9	0.0816466666666667
a	0	1	0.083722
a	0.1	1	0.0836166666666666
a	0.2	1	0.0836166666666666
a	0.3	1	0.0837866666666667
a	0.4	1	0.0836466666666667
a	0.5	1	0.0838466666666667
a	0.6	1	0.0839666666666666
a	0.7	1	0.0839666666666666
a	0.8	1	0.0843066666666666
a	0.9	1	0.08401
a	1	1	0.08401
b	0	0	0.10841
b	0.1	0	0.105693333333333
b	0.2	0	0.105693333333333
b	0.3	0	0.100083333333333
b	0.4	0	0.100083333333333
b	0.5	0	0.100083333333333
b	0.6	0	0.0985466666666667
b	0.7	0	0.0985466666666667
b	0.8	0	0.0978366666666667
b	0.9	0	0.0971066666666667
b	1	0	0.0971066666666667
b	0	0.1	0.10698
b	0.1	0.1	0.104253333333333
b	0.2	0.1	0.104253333333333
b	0.3	0.1	0.0997233333333334
b	0.4	0.1	0.0997233333333334
b	0.5	0.1	0.0997233333333334
b	0.6	0.1	0.0985566666666667
b	0.7	0.1	0.0985566666666667
b	0.8	0.1	0.0983266666666667
b	0.9	0.1	0.09759
b	1	0.1	0.09759
b	0	0.2	0.10698
b	0.1	0.2	0.104253333333333
b	0.2	0.2	0.104253333333333
b	0.3	0.2	0.0997233333333334
b	0.4	0.2	0.0997233333333334
b	0.5	0.2	0.0997233333333334
b	0.6	0.2	0.0985566666666667
b	0.7	0.2	0.0985566666666667
b	0.8	0.2	0.0983266666666667
b	0.9	0.2	0.09759
b	1	0.2	0.09759
b	0	0.3	0.10698
b	0.1	0.3	0.104253333333333
b	0.2	0.3	0.104253333333333
b	0.3	0.3	0.0997233333333334
b	0.4	0.3	0.0997233333333334
b	0.5	0.3	0.0997233333333334
b	0.6	0.3	0.0985566666666667
b	0.7	0.3	0.0985566666666667
b	0.8	0.3	0.0983266666666667
b	0.9	0.3	0.09759
b	1	0.3	0.09759
b	0	0.4	0.10698
b	0.1	0.4	0.104253333333333
b	0.2	0.4	0.104253333333333
b	0.3	0.4	0.0997233333333334
b	0.4	0.4	0.0997233333333334
b	0.5	0.4	0.0997233333333334
b	0.6	0.4	0.0985566666666667
b	0.7	0.4	0.0985566666666667
b	0.8	0.4	0.0983266666666667
b	0.9	0.4	0.09759
b	1	0.4	0.09759
b	0	0.5	0.1161
b	0.1	0.5	0.11243
b	0.2	0.5	0.11243
b	0.3	0.5	0.10362
b	0.4	0.5	0.10362
b	0.5	0.5	0.10342
b	0.6	0.5	0.100153333333333
b	0.7	0.5	0.100153333333333
b	0.8	0.5	0.0997833333333333
b	0.9	0.5	0.0988966666666667
b	1	0.5	0.0988966666666667
b	0	0.6	0.119883333333333
b	0.1	0.6	0.116083333333333
b	0.2	0.6	0.116083333333333
b	0.3	0.6	0.108958333333333
b	0.4	0.6	0.108958333333333
b	0.5	0.6	0.108118333333333
b	0.6	0.6	0.104468333333333
b	0.7	0.6	0.104468333333333
b	0.8	0.6	0.104301666666667
b	0.9	0.6	0.103011666666667
b	1	0.6	0.103011666666667
b	0	0.7	0.119883333333333
b	0.1	0.7	0.116083333333333
b	0.2	0.7	0.116083333333333
b	0.3	0.7	0.108958333333333
b	0.4	0.7	0.108958333333333
b	0.5	0.7	0.108118333333333
b	0.6	0.7	0.104468333333333
b	0.7	0.7	0.104468333333333
b	0.8	0.7	0.104301666666667
b	0.9	0.7	0.103011666666667
b	1	0.7	0.103011666666667
b	0	0.8	0.119883333333333
b	0.1	0.8	0.116083333333333
b	0.2	0.8	0.116083333333333
b	0.3	0.8	0.108958333333333
b	0.4	0.8	0.108958333333333
b	0.5	0.8	0.108118333333333
b	0.6	0.8	0.104468333333333
b	0.7	0.8	0.104468333333333
b	0.8	0.8	0.104301666666667
b	0.9	0.8	0.103011666666667
b	1	0.8	0.103011666666667
b	0	0.9	0.119883333333333
b	0.1	0.9	0.116083333333333
b	0.2	0.9	0.116083333333333
b	0.3	0.9	0.108958333333333
b	0.4	0.9	0.108958333333333
b	0.5	0.9	0.108118333333333
b	0.6	0.9	0.104468333333333
b	0.7	0.9	0.104468333333333
b	0.8	0.9	0.104301666666667
b	0.9	0.9	0.103011666666667
b	1	0.9	0.103011666666667
b	0	1	0.118686666666667
b	0.1	1	0.115113333333333
b	0.2	1	0.115113333333333
b	0.3	1	0.107833333333333
b	0.4	1	0.107833333333333
b	0.5	1	0.107113333333333
b	0.6	1	0.104213333333333
b	0.7	1	0.104213333333333
b	0.8	1	0.103923333333333
b	0.9	1	0.10269
b	1	1	0.10269
c	0	0	0.07655
c	0.1	0	0.072995
c	0.2	0	0.072995
c	0.3	0	0.06917
c	0.4	0	0.06917
c	0.5	0	0.06823
c	0.6	0	0.0661993333333333
c	0.7	0	0.0661993333333333
c	0.8	0	0.0660593333333333
c	0.9	0	0.0647893333333334
c	1	0	0.0647893333333334
c	0	0.1	0.0693083333333333
c	0.1	0.1	0.0671816666666667
c	0.2	0.1	0.0671816666666667
c	0.3	0.1	0.0638383333333333
c	0.4	0.1	0.0638383333333333
c	0.5	0.1	0.0631383333333333
c	0.6	0.1	0.06153
c	0.7	0.1	0.06153
c	0.8	0.1	0.06144
c	0.9	0.1	0.06033
c	1	0.1	0.06033
c	0	0.2	0.0693083333333333
c	0.1	0.2	0.0671816666666667
c	0.2	0.2	0.0671816666666667
c	0.3	0.2	0.0638383333333333
c	0.4	0.2	0.0638383333333333
c	0.5	0.2	0.0631383333333333
c	0.6	0.2	0.06153
c	0.7	0.2	0.06153
c	0.8	0.2	0.06144
c	0.9	0.2	0.06033
c	1	0.2	0.06033
c	0	0.3	0.0693083333333333
c	0.1	0.3	0.0671816666666667
c	0.2	0.3	0.0671816666666667
c	0.3	0.3	0.0638383333333333
c	0.4	0.3	0.0638383333333333
c	0.5	0.3	0.0631383333333333
c	0.6	0.3	0.06153
c	0.7	0.3	0.06153
c	0.8	0.3	0.06144
c	0.9	0.3	0.06033
c	1	0.3	0.06033
c	0	0.4	0.0693083333333333
c	0.1	0.4	0.0671816666666667
c	0.2	0.4	0.0671816666666667
c	0.3	0.4	0.0638383333333333
c	0.4	0.4	0.0638383333333333
c	0.5	0.4	0.0631383333333333
c	0.6	0.4	0.06153
c	0.7	0.4	0.06153
c	0.8	0.4	0.06144
c	0.9	0.4	0.06033
c	1	0.4	0.06033
c	0	0.5	0.0713566666666667
c	0.1	0.5	0.06962
c	0.2	0.5	0.06962
c	0.3	0.5	0.0649383333333333
c	0.4	0.5	0.0649383333333333
c	0.5	0.5	0.0642383333333333
c	0.6	0.5	0.06199
c	0.7	0.5	0.06199
c	0.8	0.5	0.0619
c	0.9	0.5	0.0610766666666667
c	1	0.5	0.0610766666666667
c	0	0.6	0.0792816666666667
c	0.1	0.6	0.0780016666666667
c	0.2	0.6	0.0780016666666667
c	0.3	0.6	0.0758966666666667
c	0.4	0.6	0.07578
c	0.5	0.6	0.0756566666666667
c	0.6	0.6	0.0760633333333333
c	0.7	0.6	0.0760633333333333
c	0.8	0.6	0.0759233333333333
c	0.9	0.6	0.07631
c	1	0.6	0.07631
c	0	0.7	0.0792816666666667
c	0.1	0.7	0.0780016666666667
c	0.2	0.7	0.0780016666666667
c	0.3	0.7	0.0758966666666667
c	0.4	0.7	0.07578
c	0.5	0.7	0.0756566666666667
c	0.6	0.7	0.0760633333333333
c	0.7	0.7	0.0760633333333333
c	0.8	0.7	0.0759233333333333
c	0.9	0.7	0.07631
c	1	0.7	0.07631
c	0	0.8	0.0792816666666667
c	0.1	0.8	0.0780016666666667
c	0.2	0.8	0.0780016666666667
c	0.3	0.8	0.0758966666666667
c	0.4	0.8	0.07578
c	0.5	0.8	0.0756566666666667
c	0.6	0.8	0.0760633333333333
c	0.7	0.8	0.0760633333333333
c	0.8	0.8	0.0759233333333333
c	0.9	0.8	0.07631
c	1	0.8	0.07631
c	0	0.9	0.0792816666666667
c	0.1	0.9	0.0780016666666667
c	0.2	0.9	0.0780016666666667
c	0.3	0.9	0.0758966666666667
c	0.4	0.9	0.07578
c	0.5	0.9	0.0756566666666667
c	0.6	0.9	0.0760633333333333
c	0.7	0.9	0.0760633333333333
c	0.8	0.9	0.0759233333333333
c	0.9	0.9	0.07631
c	1	0.9	0.07631
c	0	1	0.078665
c	0.1	1	0.0780716666666667
c	0.2	1	0.0780716666666667
c	0.3	1	0.07727
c	0.4	1	0.07727
c	0.5	1	0.0770266666666667
c	0.6	1	0.07708
c	0.7	1	0.07708
c	0.8	1	0.07692
c	0.9	1	0.07547
c	1	1	0.07547
d	0	0	0.0735213333333333
d	0.1	0	0.0705833333333333
d	0.2	0	0.0705833333333333
d	0.3	0	0.0675083333333333
d	0.4	0	0.0675083333333333
d	0.5	0	0.0675083333333333
d	0.6	0	0.065957
d	0.7	0	0.065957
d	0.8	0	0.065957
d	0.9	0	0.0653816666666667
d	1	0	0.0653816666666667
d	0	0.1	0.06858
d	0.1	0.1	0.066515
d	0.2	0.1	0.066515
d	0.3	0.1	0.0633896666666667
d	0.4	0.1	0.0633896666666667
d	0.5	0.1	0.0633896666666667
d	0.6	0.1	0.06213
d	0.7	0.1	0.06213
d	0.8	0.1	0.06213
d	0.9	0.1	0.060215
d	1	0.1	0.060215
d	0	0.2	0.06858
d	0.1	0.2	0.066515
d	0.2	0.2	0.066515
d	0.3	0.2	0.0633896666666667
d	0.4	0.2	0.0633896666666667
d	0.5	0.2	0.0633896666666667
d	0.6	0.2	0.06213
d	0.7	0.2	0.06213
d	0.8	0.2	0.06213
d	0.9	0.2	0.060215
d	1	0.2	0.060215
d	0	0.3	0.06858
d	0.1	0.3	0.066515
d	0.2	0.3	0.066515
d	0.3	0.3	0.0633896666666667
d	0.4	0.3	0.0633896666666667
d	0.5	0.3	0.0633896666666667
d	0.6	0.3	0.06213
d	0.7	0.3	0.06213
d	0.8	0.3	0.06213
d	0.9	0.3	0.060215
d	1	0.3	0.060215
d	0	0.4	0.06858
d	0.1	0.4	0.066515
d	0.2	0.4	0.066515
d	0.3	0.4	0.0633896666666667
d	0.4	0.4	0.0633896666666667
d	0.5	0.4	0.0633896666666667
d	0.6	0.4	0.06213
d	0.7	0.4	0.06213
d	0.8	0.4	0.06213
d	0.9	0.4	0.060215
d	1	0.4	0.060215
d	0	0.5	0.069997
d	0.1	0.5	0.0682433333333333
d	0.2	0.5	0.0682433333333333
d	0.3	0.5	0.0640196666666667
d	0.4	0.5	0.0640196666666667
d	0.5	0.5	0.0640196666666667
d	0.6	0.5	0.06238
d	0.7	0.5	0.06238
d	0.8	0.5	0.06238
d	0.9	0.5	0.060385
d	1	0.5	0.060385
d	0	0.6	0.074752
d	0.1	0.6	0.073921
d	0.2	0.6	0.073921
d	0.3	0.6	0.0729916666666667
d	0.4	0.6	0.07297
d	0.5	0.6	0.07297
d	0.6	0.6	0.072775
d	0.7	0.6	0.072775
d	0.8	0.6	0.072775
d	0.9	0.6	0.072352
d	1	0.6	0.072352
d	0	0.7	0.074752
d	0.1	0.7	0.073921
d	0.2	0.7	0.073921
d	0.3	0.7	0.0729916666666667
d	0.4	0.7	0.07297
d	0.5	0.7	0.07297
d	0.6	0.7	0.072775
d	0.7	0.7	0.072775
d	0.8	0.7	0.072775
d	0.9	0.7	0.072352
d	1	0.7	0.072352
d	0	0.8	0.074752
d	0.1	0.8	0.073921
d	0.2	0.8	0.073921
d	0.3	0.8	0.0729916666666667
d	0.4	0.8	0.07297
d	0.5	0.8	0.07297
d	0.6	0.8	0.072775
d	0.7	0.8	0.072775
d	0.8	0.8	0.072775
d	0.9	0.8	0.072352
d	1	0.8	0.072352
d	0	0.9	0.074752
d	0.1	0.9	0.073921
d	0.2	0.9	0.073921
d	0.3	0.9	0.0729916666666667
d	0.4	0.9	0.07297
d	0.5	0.9	0.07297
d	0.6	0.9	0.072775
d	0.7	0.9	0.072775
d	0.8	0.9	0.072775
d	0.9	0.9	0.072352
d	1	0.9	0.072352
d	0	1	0.0755246666666667
d	0.1	1	0.074597
d	0.2	1	0.074597
d	0.3	1	0.074381
d	0.4	1	0.0743593333333333
d	0.5	1	0.0743593333333333
d	0.6	1	0.0745543333333333
d	0.7	1	0.0745543333333333
d	0.8	1	0.0745543333333333
d	0.9	1	0.0743933333333333
d	1	1	0.0743933333333333


==> models/solution-symreg-factors-cf_over_cyc_a.txt <==
Mat	p_spec	cyc	model
a	0.3	0	0.0794478403630599
a	0.3	0.1	0.0799979905507615
a	0.3	0.2	0.0805112232900996
a	0.3	0.3	0.0809844930622592
a	0.3	0.4	0.0814145031072028
a	0.3	0.5	0.0817976846974317
a	0.3	0.6	0.0821301747019269
a	0.3	0.7	0.0824077912992203
a	0.3	0.8	0.0826260076869061
a	0.3	0.9	0.0827799236223078
a	0.3	1	0.0828642346153828


==> models/solution-symreg-factors-cf_over_cyc_b.txt <==
Mat	p_spec	cyc	model
b	0.3	0	0.0996259514387101
b	0.3	0.1	0.100582411515963
b	0.3	0.2	0.101580181838124
b	0.3	0.3	0.102622670309416
b	0.3	0.4	0.103713565970403
b	0.3	0.5	0.104856862190441
b	0.3	0.6	0.106056881773395
b	0.3	0.7	0.107318304134466
b	0.3	0.8	0.108646194718974
b	0.3	0.9	0.11004603684806
b	0.3	1	0.111523766191507


==> models/solution-symreg-factors-cf_over_cyc_c.txt <==
Mat	p_spec	cyc	model
c	0.3	0	0.06608236238468
c	0.3	0.1	0.0674789821153864
c	0.3	0.2	0.0688418806676791
c	0.3	0.3	0.0701682762002372
c	0.3	0.4	0.0714551573826915
c	0.3	0.5	0.0726992644638395
c	0.3	0.6	0.0738970687780746
c	0.3	0.7	0.0750447505611912
c	0.3	0.8	0.0761381749360963
c	0.3	0.9	0.0771728659174527
c	0.3	1	0.0781439782718262


==> models/solution-symreg-factors-cf_over_cyc_d.txt <==
Mat	p_spec	cyc	model
d	0.3	0	0.0647535876977423
d	0.3	0.1	0.065844635290413
d	0.3	0.2	0.0668990125793724
d	0.3	0.3	0.0679136944340967
d	0.3	0.4	0.0688854061647797
d	0.3	0.5	0.0698106029348453
d	0.3	0.6	0.0706854474750884
d	0.3	0.7	0.0715057859593348
d	0.3	0.8	0.0722671218899545
d	0.3	0.9	0.0729645878290513
d	0.3	1	0.0735929147976052


==> models/solution-symreg-factors-cf_over_p_a.txt <==
Mat	p_spec	cyc	model
a	0	0.5	0.086044234532512
a	0.1	0.5	0.0828319108672638
a	0.2	0.5	0.0818413982258738
a	0.3	0.5	0.0817976846974317
a	0.4	0.5	0.0821167958412376
a	0.5	0.5	0.0825359796334075
a	0.6	0.5	0.0829411770065523
a	0.7	0.5	0.0832866088171997
a	0.8	0.5	0.0835573666557039
a	0.9	0.5	0.0837520717763728
a	1	0.5	0.0838748913247069


==> models/solution-symreg-factors-cf_over_p_b.txt <==
Mat	p_spec	cyc	model
b	0	0.5	0.116561741494916
b	0.1	0.5	0.11056860667649
b	0.2	0.5	0.107077559321392
b	0.3	0.5	0.104856862190441
b	0.4	0.5	0.103319410445966
b	0.5	0.5	0.102179650541505
b	0.6	0.5	0.101293904384327
b	0.7	0.5	0.100585938626785
b	0.8	0.5	0.100012171804799
b	0.9	0.5	0.0995453265227897
b	1	0.5	0.0991666766915983


==> models/solution-symreg-factors-cf_over_p_c.txt <==
Mat	p_spec	cyc	model
c	0	0.5	0.0808745597715444
c	0.1	0.5	0.0760691037733902
c	0.2	0.5	0.0738270670239158
c	0.3	0.5	0.0726992644638395
c	0.4	0.5	0.072011232130495
c	0.5	0.5	0.0714518237255961
c	0.6	0.5	0.0708797764839668
c	0.7	0.5	0.0702327878959441
c	0.8	0.5	0.0694848084149563
c	0.9	0.5	0.0686260111148985
c	1	0.5	0.0676534223905519


==> models/solution-symreg-factors-cf_over_p_d.txt <==
Mat	p_spec	cyc	model
d	0	0.5	0.0771503954445287
d	0.1	0.5	0.0725812718315845
d	0.2	0.5	0.0706289936333767
d	0.3	0.5	0.0698106029348453
d	0.4	0.5	0.0694393993949831
d	0.5	0.5	0.0692011061439659
d	0.6	0.5	0.0689550866803109
d	0.7	0.5	0.0686411612740829
d	0.8	0.5	0.0682359745162032
d	0.9	0.5	0.0677326106844121
d	1	0.5	0.0671311110747751


==> models/solution-symreg-factors-cf_sensitivity.txt <==
Mat	p_spec	cyc	model
a	0	0	0.085268448616511
a	0.1	0	0.081463525962629
a	0.2	0	0.0799515835063357
a	0.3	0	0.0794478403630599
a	0.4	0	0.0793598650420956
a	0.5	0	0.079417582372458
a	0.6	0	0.0795005901790849
a	0.7	0	0.0795576132535213
a	0.8	0	0.0795689791921721
a	0.9	0	0.0795291779256796
a	1	0	0.0794387919966528
a	0	0.1	0.0855467150743636
a	0.1	0.1	0.0818439033800803
a	0.2	0.1	0.0804220361334783
a	0.3	0.1	0.0799979905507615
a	0.4	0.1	0.079980770779243
a	0.5	0.1	0.0801015450204209
a	0.6	0.1	0.0802409883062856
a	0.7	0.1	0.0803487590311184
a	0.8	0.1	0.0804059942938626
a	0.9	0.1	0.0804078862908963
a	1	0.1	0.0803556271759758
a	0	0.2	0.0857682990001356
a	0.1	0.2	0.0821751532973219
a	0.2	0.2	0.0808499042400647
a	0.3	0.2	0.0805112232900996
a	0.4	0.2	0.0805696679964577
a	0.5	0.2	0.0807577518052453
a	0.6	0.2	0.0809573150874318
a	0.7	0.2	0.0811190260910639
a	0.8	0.2	0.081224897394735
a	0.9	0.2	0.0812708805527413
a	1	0.2	0.0812588267378823
a	0	0.3	0.0859285243469824
a	0.1	0.3	0.0824532229227104
a	0.2	0.3	0.0812316748000238
a	0.3	0.3	0.0809844930622592
a	0.4	0.3	0.0811239161388255
a	0.5	0.3	0.081383912996542
a	0.6	0.3	0.0816475847477597
a	0.7	0.3	0.0818666920356772
a	0.8	0.3	0.0820241943384564
a	0.9	0.3	0.082116864370335
a	1	0.3	0.0821472658069753
a	0	0.4	0.0860223293158128
a	0.1	0.4	0.0826737251280287
a	0.2	0.4	0.081563544978875
a	0.3	0.4	0.0814145031072028
a	0.4	0.4	0.0816406568178596
a	0.5	0.4	0.0819775499717504
a	0.6	0.4	0.0823096476952677
a	0.7	0.4	0.0825898923774317
a	0.8	0.4	0.0828022677077041
a	0.9	0.4	0.0829444344606687
a	1	0.4	0.0830197267108375
a	0	0.5	0.086044234532512
a	0.1	0.5	0.0828319108672638
a	0.2	0.5	0.0818413982258738
a	0.3	0.5	0.0817976846974317
a	0.4	0.5	0.0821167958412376
a	0.5	0.5	0.0825359796334075
a	0.6	0.5	0.0829411770065523
a	0.7	0.5	0.0832866088171997
a	0.8	0.5	0.0835573666557039
a	0.9	0.5	0.0837520717763728
a	1	0.5	0.0838748913247069
a	0	0.6	0.0859883085999327
a	0.1	0.6	0.0829226393200625
a	0.2	0.6	0.0820607783938712
a	0.3	0.6	0.0821301747019269
a	0.4	0.6	0.0825489837600756
a	0.5	0.6	0.0830562975409141
a	0.6	0.6	0.0835396537977866
a	0.7	0.6	0.0839546565555066
a	0.8	0.6	0.084287595898917
a	0.9	0.6	0.0845381319556926
a	1	0.6	0.0847113327846226
a	0	0.7	0.0858481308080848
a	0.1	0.7	0.0829403455721592
a	0.2	0.7	0.0822168617241794
a	0.3	0.7	0.0824077912992203
a	0.4	0.7	0.0829335948114418
a	0.5	0.7	0.0835353596507495
a	0.6	0.7	0.0841023513888734
a	0.7	0.7	0.0845916705570217
a	0.8	0.7	0.084990903801675
a	0.9	0.7	0.085300834984631
a	1	0.7	0.0855275065169434
a	0	0.8	0.0856167507680879
a	0.1	0.8	0.0828790056295889
a	0.2	0.8	0.0823044265203201
a	0.3	0.8	0.0826260076869061
a	0.4	0.8	0.0832667041237249
a	0.5	0.8	0.0839697625503375
a	0.6	0.8	0.0846263181612132
a	0.7	0.8	0.0851950906819332
a	0.8	0.8	0.0856650694778519
a	0.9	0.8	0.0860382540062651
a	1	0.8	0.0863217405278434
a	0	0.9	0.0852866447161117
a	0.1	0.9	0.0827320985467341
a	0.2	0.9	0.0823178203199961
a	0.3	0.9	0.0827799236223078
a	0.4	0.9	0.0835440630415509
a	0.5	0.9	0.0843558220612991
a	0.6	0.9	0.0851083590013179
a	0.7	0.9	0.0857621455907311
a	0.8	0.9	0.0863076888284837
a	0.9	0.9	0.086748303206884
a	1	0.9	0.0870922248917363
a	0	1	0.0848496682125934
a	0.1	1	0.0824925654301113
a	0.2	1	0.0822509243589031
a	0.3	1	0.0828642346153828
a	0.4	1	0.0837610724151199
a	0.5	1	0.0846895500775716
a	0.6	1	0.0855450152136082
a	0.7	1	0.086289835321208
a	0.8	1	0.0869161594275564
a	0.9	1	0.0874287247027891
a	1	1	0.087837000372542
b	0	0	0.109703311694428
b	0.1	0	0.104337079315366
b	0.2	0	0.101384457143831
b	0.3	0	0.0996259514387101
b	0.4	0	0.0984850024198584
b	0.5	0	0.0976851389145377
b	0.6	0	0.0970905055259499
b	0.7	0	0.0966316067327417
b	0.8	0	0.0962706645573063
b	0.9	0	0.0959854003765656
b	1	0	0.095761393786779
b	0	0.1	0.110934773957258
b	0.1	0.1	0.105462556218798
b	0.2	0.1	0.102418958842852
b	0.3	0.1	0.100582411515963
b	0.4	0.1	0.0993745659600483
b	0.5	0.1	0.0985174105920558
b	0.6	0.1	0.0978737632605753
b	0.7	0.1	0.097372985696081
b	0.8	0.1	0.0969763156478271
b	0.9	0.1	0.0966606267087609
b	1	0.1	0.0964107682472728
b	0	0.2	0.112230798652457
b	0.1	0.2	0.106643665561347
b	0.2	0.2	0.103501399364013
b	0.3	0.2	0.101580181838124
b	0.4	0.2	0.100299728635348
b	0.5	0.2	0.0993803606554746
b	0.6	0.2	0.0986834595106286
b	0.7	0.2	0.0981371498802969
b	0.8	0.2	0.0977016040105829
b	0.9	0.2	0.0973527777394985
b	1	0.2	0.0970747299337493
b	0	0.3	0.113596711882215
b	0.1	0.3	0.107884996762043
b	0.2	0.3	0.104635733438512
b	0.3	0.3	0.102622670309416
b	0.4	0.3	0.101263427209822
b	0.5	0.3	0.1002765199298
b	0.6	0.3	0.0995217753314033
b	0.7	0.3	0.0989259789607724
b	0.8	0.3	0.098448149629747
b	0.9	0.3	0.0980632496781627
b	1	0.3	0.0977544822249132
b	0	0.4	0.115038279127527
b	0.1	0.4	0.109191517845768
b	0.2	0.4	0.105826242044588
b	0.3	0.4	0.103713565970403
b	0.4	0.4	0.102268840716998
b	0.5	0.4	0.101208628021401
b	0.6	0.4	0.100391071705171
b	0.7	0.4	0.0997415076774192
b	0.8	0.4	0.0992177061306975
b	0.9	0.4	0.0987935539149571
b	1	0.4	0.0984513277726487
b	0	0.5	0.116561741494916
b	0.1	0.5	0.11056860667649
b	0.2	0.5	0.107077559321392
b	0.3	0.5	0.104856862190441
b	0.4	0.5	0.103319410445966
b	0.5	0.5	0.102179650541505
b	0.6	0.5	0.101293904384327
b	0.7	0.5	0.100585938626785
b	0.8	0.5	0.100012171804799
b	0.9	0.5	0.0995453265227897
b	1	0.5	0.0991666766915983
b	0	0.6	0.11817385495334
b	0.1	0.6	0.112022084767089
b	0.2	0.6	0.108394701703132
b	0.3	0.6	0.106056881773395
b	0.4	0.6	0.104418861576262
b	0.5	0.6	0.103192797750558
b	0.6	0.6	0.10223303995902
b	0.7	0.6	0.10146165610945
b	0.8	0.6	0.100833601543677
b	0.9	0.6	0.100320338543019
b	1	0.6	0.0999020554243432
b	0	0.7	0.119881932807962
b	0.1	0.7	0.113558253878348
b	0.2	0.7	0.109783099456645
b	0.3	0.7	0.107318304134466
b	0.4	0.7	0.105571226597509
b	0.5	0.7	0.104251544740647
b	0.6	0.7	0.1032114732503
b	0.7	0.7	0.102371241119768
b	0.8	0.7	0.101684219758018
b	0.9	0.7	0.10112050711973
b	1	0.7	0.100659116337921
b	0	0.8	0.121693891677809
b	0.1	0.8	0.115183935637176
b	0.2	0.8	0.111248630820678
b	0.3	0.8	0.108646194718974
b	0.4	0.8	0.10678087066108
b	0.5	0.8	0.105359653282894
b	0.6	0.8	0.104232446138106
b	0.7	0.8	0.103317487572196
b	0.8	0.8	0.102566434362103
b	0.9	0.8	0.101947907552528
b	1	0.8	0.101439648112009
b	0	0.9	0.12361830126638
b	0.1	0.9	0.116906514423168
b	0.2	0.9	0.112797658961499
b	0.3	0.9	0.11004603684806
b	0.4	0.9	0.108052519023159
b	0.5	0.9	0.106521195477145
b	0.6	0.9	0.105299467942483
b	0.7	0.9	0.104303419866217
b	0.8	0.9	0.103482851912012
b	0.9	0.9	0.102804786343644
b	1	0.9	0.102245586984092
b	0	1	0.125664438238093
b	0.1	1	0.118733983793095
b	0.2	1	0.114437071977173
b	0.3	1	0.111523766191507
b	0.4	1	0.109391286751716
b	0.5	1	0.10774057935266
b	0.6	1	0.106416337486158
b	0.7	1	0.105332311900288
b	0.8	1	0.10443629399265
b	0.9	1	0.103693575321356
b	1	1	0.103079028922292
c	0	0	0.0759687097229341
c	0.1	0	0.0705437978525819
c	0.2	0	0.0677340652591573
c	0.3	0	0.06608236238468
c	0.4	0	0.0649072202570473
c	0.5	0	0.0638913126456045
c	0.6	0	0.0628879044776941
c	0.7	0	0.0618298256775499
c	0.8	0	0.0606866734671498
c	0.9	0	0.0594447022567477
c	1	0	0.0580973835970172
c	0	0.1	0.0770594586348642
c	0.1	0.1	0.071744629987896
c	0.2	0.1	0.0690364000418007
c	0.3	0.1	0.0674789821153864
c	0.4	0.1	0.0663921083636004
c	0.5	0.1	0.0654595148348692
c	0.6	0.1	0.0645354099262307
c	0.7	0.1	0.0635534658052814
c	0.8	0.1	0.0624840361957894
c	0.9	0.1	0.0613140599691282
c	1	0.1	0.0600376332918722
c	0	0.2	0.0780997547303245
c	0.1	0.2	0.0729013668263576
c	0.2	0.2	0.0703001814375392
c	0.3	0.2	0.0688418806676791
c	0.4	0.2	0.067847489826056
c	0.5	0.2	0.0670018872193253
c	0.6	0.2	0.066160294234552
c	0.7	0.2	0.06525728572256
c	0.8	0.2	0.0642640244638376
c	0.9	0.2	0.063168179497963
c	1	0.2	0.0619645113664164
c	0	0.3	0.0790854358852075
c	0.1	0.3	0.0740103707098357
c	0.2	0.3	0.0715222289701915
c	0.3	0.3	0.0701682762002372
c	0.4	0.3	0.0692709304826899
c	0.5	0.3	0.0685162989594914
c	0.6	0.3	0.0677606912631712
c	0.7	0.3	0.0669396503536553
c	0.8	0.3	0.0660252049586203
c	0.9	0.3	0.0650058037635583
c	1	0.3	0.0638769147237931
c	0	0.4	0.0800119966194086
c	0.1	0.4	0.0750677038902211
c	0.2	0.4	0.0726990997889949
c	0.3	0.4	0.0714551573826915
c	0.4	0.4	0.070659795364689
c	0.5	0.4	0.0700004434314798
c	0.6	0.4	0.0693345809247213
c	0.7	0.4	0.0685987897366482
c	0.8	0.4	0.0677660261257943
c	0.9	0.4	0.0668255719829567
c	1	0.4	0.0657736492667549
c	0	0.5	0.0808745597715444
c	0.1	0.5	0.0760691037733902
c	0.2	0.5	0.0738270670239158
c	0.3	0.5	0.0726992644638395
c	0.4	0.5	0.072011232130495
c	0.5	0.5	0.0714518237255961
c	0.6	0.5	0.0708797764839668
c	0.7	0.5	0.0702327878959441
c	0.8	0.5	0.0694848084149563
c	0.9	0.5	0.0686260111148985
c	1	0.5	0.0676534223905519
c	0	0.6	0.0816678458369651
c	0.1	0.6	0.0770099561209108
c	0.2	0.6	0.0749020963553726
c	0.3	0.6	0.0738970687780746
c	0.4	0.6	0.073322153133558
c	0.5	0.6	0.0728677369486397
c	0.6	0.6	0.0723939108101248
c	0.7	0.6	0.0718395707968198
c	0.8	0.6	0.0711797337205593
c	0.9	0.6	0.0704055265990296
c	1	0.6	0.0695148348565182
c	0	0.7	0.0823861397762954
c	0.1	0.7	0.0778852660410124
c	0.2	0.7	0.0759198206510697
c	0.3	0.7	0.0750447505611912
c	0.4	0.7	0.0745892160107622
c	0.5	0.7	0.0742452572312168
c	0.6	0.7	0.0738744214950663
c	0.7	0.7	0.0734168933062759
c	0.8	0.7	0.0728488339517543
c	0.9	0.7	0.072162392331139
c	1	0.7	0.071356371995267
c	0	0.8	0.0830232550858329
c	0.1	0.8	0.0786896265864457
c	0.2	0.8	0.0768755125104867
c	0.3	0.8	0.0761381749360963
c	0.4	0.8	0.0758088026694871
c	0.5	0.8	0.0755812173332353
c	0.6	0.8	0.0753185347438384
c	0.7	0.8	0.0749623250782202
c	0.8	0.8	0.0744899786592958
c	0.9	0.8	0.0738947398113982
c	1	0.8	0.0731763941841894
c	0	0.9	0.083572494903921
c	0.1	0.9	0.0794171847618103
c	0.2	0.9	0.0777640545444161
c	0.3	0.9	0.0771728659174527
c	0.4	0.9	0.076976996541198
c	0.5	0.9	0.0768721887319382
c	0.6	0.9	0.0767232479362279
c	0.7	0.9	0.0764732352742438
c	0.8	0.9	0.0761008616417251
c	0.9	0.9	0.0756005463973811
c	1	0.9	0.0749731265393917
c	0	1	0.0840266099087768
c	0.1	1	0.0800616047266449
c	0.2	1	0.0785799072026991
c	0.3	1	0.0781439782718262
c	0.4	1	0.078089557958563
c	0.5	1	0.0781144600672917
c	0.6	1	0.0780853107497357
c	0.7	1	0.0779467760239316
c	0.8	1	0.077678986446625
c	0.9	1	0.0772776225880126
c	1	1	0.0767446477572645
d	0	0	0.0738034514702273
d	0.1	0	0.0686053099419926
d	0.2	0	0.0660859674926034
d	0.3	0	0.0647535876977423
d	0.4	0	0.0639137230216419
d	0.5	0	0.0632453269794187
d	0.6	0	0.0626018375336382
d	0.7	0	0.0619178774773077
d	0.8	0	0.0611655210554059
d	0.9	0	0.0603338214231057
d	1	0	0.0594192512891122
d	0	0.1	0.0745930278278926
d	0.1	0.1	0.0695052563520812
d	0.2	0.1	0.0670859002190651
d	0.3	0.1	0.065844635290413
d	0.4	0.1	0.0650883348803231
d	0.5	0.1	0.064497108032701
d	0.6	0.1	0.063925405604847
d	0.7	0.1	0.0633087403775836
d	0.8	0.1	0.0626199708495906
d	0.9	0.1	0.0618488436663439
d	1	0.1	0.0609924473383098
d	0	0.2	0.0753272668813327
d	0.1	0.2	0.0703569714343042
d	0.2	0.2	0.0680437835234403
d	0.3	0.2	0.0668990125793724
d	0.4	0.2	0.066230958014245
d	0.5	0.2	0.0657209757463231
d	0.6	0.2	0.0652246088184839
d	0.7	0.2	0.0646783288363322
d	0.8	0.2	0.064055838322486
d	0.9	0.2	0.0633476293183221
d	1	0.2	0.0625514512188648
d	0	0.3	0.0760016035587818
d	0.1	0.3	0.0711564763270934
d	0.2	0.3	0.0689561485228076
d	0.3	0.3	0.0679136944340967
d	0.4	0.3	0.0673389535015039
d	0.5	0.3	0.066914627398811
d	0.6	0.3	0.0664974371864417
d	0.7	0.3	0.0660248878104824
d	0.8	0.3	0.0654715905184945
d	0.9	0.3	0.0648288389353255
d	1	0.3	0.0640950921424769
d	0	0.4	0.0766110961911586
d	0.1	0.4	0.0718994639311964
d	0.2	0.4	0.0698192401674421
d	0.3	0.4	0.0688854061647797
d	0.4	0.4	0.068409464721339
d	0.5	0.4	0.0680755703048144
d	0.6	0.4	0.0677417149058868
d	0.7	0.4	0.0673465174740237
d	0.8	0.4	0.0668655680202691
d	0.9	0.4	0.0662910225757254
d	1	0.4	0.0656221027362234
d	0	0.5	0.0771503954445287
d	0.1	0.5	0.0725812718315845
d	0.2	0.5	0.0706289936333767
d	0.3	0.5	0.0698106029348453
d	0.4	0.5	0.0694393993949831
d	0.5	0.5	0.0692011061439659
d	0.6	0.5	0.0689550866803109
d	0.7	0.5	0.0686411612740829
d	0.8	0.5	0.0682359745162032
d	0.9	0.5	0.0677326106844121
d	1	0.5	0.0671311110747751
d	0	0.6	0.0776137106896386
d	0.1	0.6	0.0731968529855445
d	0.2	0.6	0.071381008767459
d	0.3	0.6	0.0706854474750884
d	0.4	0.6	0.0704254101449674
d	0.5	0.6	0.0702883139969426
d	0.6	0.6	0.0701350029121328
d	0.7	0.6	0.0699065930016825
d	0.8	0.6	0.0695808655072874
d	0.9	0.6	0.0691519042252355
d	1	0.6	0.0686206320553056
d	0	0.7	0.0779947735970926
d	0.1	0.7	0.0737407439926724
d	0.2	0.7	0.0720705224242444
d	0.3	0.7	0.0715057859593348
d	0.4	0.7	0.0713638734506567
d	0.5	0.7	0.0713340319820812
d	0.6	0.7	0.0712787036737577
d	0.7	0.7	0.0711404027958965
d	0.8	0.7	0.0708981360823335
d	0.9	0.7	0.0705470639994181
d	1	0.7	0.0700890580608712
d	0	0.8	0.0782867987292994
d	0.1	0.8	0.0742070307472892
d	0.2	0.8	0.0726923785208099
d	0.3	0.8	0.0722671218899545
d	0.4	0.8	0.0722508668677159
d	0.5	0.8	0.072334837377099
d	0.6	0.8	0.0723832013563243
d	0.7	0.8	0.0723399819934136
d	0.8	0.8	0.0721855076847119
d	0.9	0.8	0.0719160990827861
d	1	0.8	0.0715346488535625
d	0	0.9	0.0784824408814362
d	0.1	0.9	0.0745893112573389
d	0.2	0.9	0.0732409956212287
d	0.3	0.9	0.0729645878290513
d	0.4	0.9	0.0730821443682863
d	0.5	0.9	0.0732870251009489
d	0.6	0.9	0.0734452618870519
d	0.7	0.9	0.0735025067282596
d	0.8	0.9	0.073440513787405
d	0.9	0.9	0.0732568543091258
d	1	0.9	0.0729555206338882
d	0	1	0.0785737489032406
d	0.1	1	0.0748806553960187
d	0.2	1	0.0737103318469136
d	0.3	1	0.0735929147976052
d	0.4	1	0.0738531096468406
d	0.5	1	0.0741865844205266
d	0.6	1	0.0744613843971073
d	0.7	1	0.0746249201785726
d	0.8	1	0.0746604843863194
d	0.9	1	0.0745669967209744
d	1	1	0.0743496341976078


==> models/solution-symreg-one-hot_1-cf_over_cyc_a.txt <==
Mat	p_spec	cyc	model
a	0.3	0	0.0801833453348293
a	0.3	0.1	0.0806305995303247
a	0.3	0.2	0.0810320728716521
a	0.3	0.3	0.0813872528865691
a	0.3	0.4	0.0816956222077448
a	0.3	0.5	0.0819566585290454
a	0.3	0.6	0.0821698345614451
a	0.3	0.7	0.08233461798856
a	0.3	0.8	0.0824504714218
a	0.3	0.9	0.0825168523551372
a	0.3	1	0.0825332131194868


==> models/solution-symreg-one-hot_1-cf_over_cyc_b.txt <==
Mat	p_spec	cyc	model
b	0.3	0	0.0996377623758926
b	0.3	0.1	0.100665889014568
b	0.3	0.2	0.101736139018569
b	0.3	0.3	0.102850718584609
b	0.3	0.4	0.104011945880915
b	0.3	0.5	0.105222257533254
b	0.3	0.6	0.106484215556599
b	0.3	0.7	0.107800514768468
b	0.3	0.8	0.109173990723265
b	0.3	0.9	0.110607628210713
b	0.3	1	0.112104570365571


==> models/solution-symreg-one-hot_1-cf_over_cyc_c.txt <==
Mat	p_spec	cyc	model
c	0.3	0	0.0665394009354778
c	0.3	0.1	0.0678820163704978
c	0.3	0.2	0.0691912469274795
c	0.3	0.3	0.070466711263671
c	0.3	0.4	0.0717080243821088
c	0.3	0.5	0.0729147975989412
c	0.3	0.6	0.0740866385104724
c	0.3	0.7	0.0752231509599225
c	0.3	0.8	0.0763239350039039
c	0.3	0.9	0.0773885868786095
c	0.3	1	0.0784166989657113


==> models/solution-symreg-one-hot_1-cf_over_cyc_d.txt <==
Mat	p_spec	cyc	model
d	0.3	0	0.0647976625835283
d	0.3	0.1	0.0658467949526433
d	0.3	0.2	0.0668587654819491
d	0.3	0.3	0.06783315392255
d	0.3	0.4	0.0687695360082257
d	0.3	0.5	0.0696674834195523
d	0.3	0.6	0.0705265637477157
d	0.3	0.7	0.0713463404580155
d	0.3	0.8	0.0721263728530553
d	0.3	0.9	0.0728662160356181
d	0.3	1	0.073565420871224


==> models/solution-symreg-one-hot_1-cf_over_p_a.txt <==
Mat	p_spec	cyc	model
a	0	0.5	0.0854196461506812
a	0.1	0.5	0.0831932046424735
a	0.2	0.5	0.0822097351243535
a	0.3	0.5	0.0819566585290454
a	0.4	0.5	0.0821054332912264
a	0.5	0.5	0.0824466833540216
a	0.6	0.5	0.0828481453699233
a	0.7	0.5	0.0832274103099527
a	0.8	0.5	0.0835342566770715
a	0.9	0.5	0.0837392021316296
a	1	0.5	0.0838260865520996


==> models/solution-symreg-one-hot_1-cf_over_p_b.txt <==
Mat	p_spec	cyc	model
b	0	0.5	0.116244234238547
b	0.1	0.5	0.11117573678821
b	0.2	0.5	0.107678352538366
b	0.3	0.5	0.105222257533254
b	0.4	0.5	0.103462165726549
b	0.5	0.5	0.102172494656062
b	0.6	0.5	0.10120533991769
b	0.7	0.5	0.100463235028635
b	0.8	0.5	0.0998814951450911
b	0.9	0.5	0.0994167725997412
b	1	0.5	0.099039638327603


==> models/solution-symreg-one-hot_1-cf_over_p_c.txt <==
Mat	p_spec	cyc	model
c	0	0.5	0.0803401759143253
c	0.1	0.5	0.0767195987494892
c	0.2	0.5	0.0744164226537282
c	0.3	0.5	0.0729147975989412
c	0.4	0.5	0.0718830490886077
c	0.5	0.5	0.0711088006691934
c	0.6	0.5	0.0704569158467708
c	0.7	0.5	0.0698422346145958
c	0.8	0.5	0.0692119017798706
c	0.9	0.5	0.0685339138899893
c	1	0.5	0.0677896977743022


==> models/solution-symreg-one-hot_1-cf_over_p_d.txt <==
Mat	p_spec	cyc	model
d	0	0.5	0.076432382125633
d	0.1	0.5	0.0728941937487649
d	0.2	0.5	0.0708327871386007
d	0.3	0.5	0.0696674834195523
d	0.4	0.5	0.0690249382039605
d	0.5	0.5	0.0686661054707984
d	0.6	0.5	0.0684388904572677
d	0.7	0.5	0.0682474576298689
d	0.8	0.5	0.0680323366557593
d	0.9	0.5	0.0677575289858246
d	1	0.5	0.0674021530463997


==> models/solution-symreg-one-hot_1-cf_sensitivity.txt <==
Mat	p_spec	cyc	model
a	0	0	0.0857687627248244
a	0.1	0	0.0828054606878148
a	0.2	0	0.0811148631760318
a	0.3	0	0.0801833453348293
a	0.4	0	0.0796813594990964
a	0.5	0	0.0793985617563262
a	0.6	0	0.0792017577542372
a	0.7	0	0.0790076429648689
a	0.8	0	0.0787651345993297
a	0.9	0	0.0784439219792173
a	1	0	0.0780270483862585
a	0	0.1	0.0858030698456059
a	0.1	0.1	0.0829831574846378
a	0.2	0.1	0.081430140918902
a	0.3	0.1	0.0806305995303247
a	0.4	0.1	0.0802551821281779
a	0.5	0.1	0.0800937337948018
a	0.6	0.1	0.08001324196607
a	0.7	0.1	0.0799305769588877
a	0.8	0.1	0.0797948241402633
a	0.9	0.1	0.0795758345443163
a	1	0.1	0.0792568069591042
a	0	0.2	0.085785885115714
a	0.1	0.2	0.0831113334759881
a	0.2	0.2	0.0816978007097724
a	0.3	0.2	0.0810320728716521
a	0.4	0.2	0.0807849975945451
a	0.5	0.2	0.0807466112210653
a	0.6	0.2	0.080784085159711
a	0.7	0.2	0.080814466678545
a	0.8	0.2	0.0807870113312672
a	0.9	0.2	0.0806717338223951
a	1	0.2	0.0804519903337688
a	0	0.3	0.0857166378920961
a	0.1	0.3	0.0831894380945664
a	0.2	0.3	0.0819173113635294
a	0.3	0.3	0.0813872528865691
a	0.4	0.3	0.0812703114929298
a	0.5	0.3	0.0813567170735352
a	0.6	0.3	0.0815138272158083
a	0.7	0.3	0.081658868266338
a	0.8	0.3	0.0817412680166583
a	0.9	0.3	0.0817312068192088
a	1	0.3	0.0816122001560346
a	0	0.4	0.0855947520932447
a	0.1	0.4	0.0832169155220982
a	0.2	0.4	0.0820881366251323
a	0.3	0.4	0.0816956222077448
a	0.4	0.4	0.0817106246918176
a	0.5	0.4	0.0819235698274365
a	0.6	0.4	0.082202003609279
a	0.7	0.4	0.0824633336110987
a	0.8	0.4	0.0826571619339422
a	0.9	0.4	0.0827538365755235
a	1	0.4	0.0827370342436588
a	0	0.5	0.0854196461506812
a	0.1	0.5	0.0831932046424735
a	0.2	0.5	0.0822097351243535
a	0.3	0.5	0.0819566585290454
a	0.4	0.5	0.0821054332912264
a	0.5	0.5	0.0824466833540216
a	0.6	0.5	0.0828481453699233
a	0.7	0.5	0.0832274103099527
a	0.8	0.5	0.0835342566770715
a	0.9	0.5	0.0837392021316296
a	1	0.5	0.0838260865520996
a	0	0.6	0.0851907329600247
a	0.1	0.6	0.0831177389944864
a	0.2	0.6	0.0822815603301311
a	0.3	0.6	0.0821698345614451
a	0.4	0.6	0.0824542285801233
a	0.5	0.6	0.0829255668794412
a	0.6	0.6	0.0834517790426999
a	0.7	0.6	0.0839506416299515
a	0.8	0.6	0.0843721116593887
a	0.9	0.6	0.0846868784915514
a	1	0.6	0.0848789471399488
a	0	0.7	0.0849074198316404
a	0.1	0.7	0.0829899467241683
a	0.2	0.7	0.08230306050453
a	0.3	0.7	0.08233461798856
a	0.4	0.7	0.0827564969934761
a	0.5	0.7	0.0833597249432623
a	0.6	0.7	0.0840124266476612
a	0.7	0.7	0.0846325664693764
a	0.8	0.7	0.0851702820762522
a	0.9	0.7	0.0855964365869487
a	1	0.7	0.0858952021340667
a	0	0.8	0.084569108440867
a	0.1	0.8	0.0828092505367146
a	0.2	0.8	0.0822736786563095
a	0.3	0.8	0.0824504714218
a	0.4	0.8	0.0830117200689371
a	0.5	0.8	0.0837486573566316
a	0.6	0.8	0.0845296056395445
a	0.7	0.8	0.0852727193187097
a	0.8	0.8	0.0859283188673404
a	0.9	0.8	0.0864674432407097
a	1	0.8	0.0868744336944183
a	0	0.9	0.0841751947778169
a	0.1	0.9	0.082575067647998
a	0.2	0.9	0.0821928524940921
a	0.3	0.9	0.0825168523551372
a	0.4	0.9	0.0832193744031557
a	0.5	0.9	0.0840918591600793
a	0.6	0.9	0.0850028288670177
a	0.7	0.9	0.085870630221272
a	0.8	0.9	0.0866457686786331
a	0.9	0.9	0.0872994611302306
a	1	0.9	0.087816219978608
a	0	1	0.0837250690967472
a	0.1	1	0.0822868097356683
a	0.2	1	0.0820600143791324
a	0.3	1	0.0825332131194868
a	0.4	1	0.0833789316077165
a	0.5	1	0.0843888205809619
a	0.6	1	0.0854316045315749
a	0.7	1	0.0864258247335219
a	0.8	1	0.0873221738240676
a	0.9	1	0.0880920487503813
a	1	1	0.08872013510611
b	0	0	0.109322502475924
b	0.1	0	0.104731493619232
b	0.2	0	0.101679278723807
b	0.3	0	0.0996377623758926
b	0.4	0	0.0982633667870626
b	0.5	0	0.0973321839177442
b	0.6	0	0.0966979392489976
b	0.7	0	0.0962647434046556
b	0.8	0	0.0959694297352069
b	0.9	0	0.0957701055097113
b	1	0	0.0956387304995207
b	0	0.1	0.110589360994804
b	0.1	0.1	0.105913207528685
b	0.2	0.1	0.102781513149395
b	0.3	0.1	0.100665889014568
b	0.4	0.1	0.0992224659966941
b	0.5	0.1	0.0982270493089849
b	0.6	0.1	0.097533084279638
b	0.7	0.1	0.0970444095421816
b	0.8	0.1	0.0966975958134431
b	0.9	0.1	0.0964504979599975
b	1	0.1	0.0962748341858546
b	0	0.2	0.111911936505809
b	0.1	0.2	0.107145740433364
b	0.2	0.2	0.103930043419106
b	0.3	0.2	0.101736139018569
b	0.4	0.2	0.100219843458392
b	0.5	0.2	0.0991566528666793
b	0.6	0.2	0.0983997111192782
b	0.7	0.2	0.0978525646406737
b	0.8	0.2	0.09745150239608
b	0.9	0.2	0.097154108834388
b	1	0.2	0.0969318436673869
b	0	0.3	0.113293176978036
b	0.1	0.3	0.108431770012034
b	0.2	0.3	0.105127300581977
b	0.3	0.3	0.102850718584609
b	0.4	0.3	0.101257500520949
b	0.5	0.3	0.10012280943532
b	0.6	0.3	0.0992994649028977
b	0.7	0.3	0.0986906994815216
b	0.8	0.3	0.0982324999346212
b	0.9	0.3	0.0978821610483472
b	1	0.3	0.0976108659849535
b	0	0.4	0.114736186380242
b	0.1	0.4	0.109774113639895
b	0.2	0.4	0.106375840761829
b	0.3	0.4	0.104011945880915
b	0.4	0.4	0.102337538769717
b	0.5	0.4	0.101127423591939
b	0.6	0.4	0.10023407109971
b	0.7	0.4	0.0995603767739873
b	0.8	0.4	0.0990420032909803
b	0.9	0.4	0.0986359352061109
b	1	0.4	0.0983130598584634
b	0	0.5	0.116244234238547
b	0.1	0.5	0.11117573678821
b	0.2	0.5	0.107678352538366
b	0.3	0.5	0.105222257533254
b	0.4	0.5	0.103462165726549
b	0.5	0.5	0.102172494656062
b	0.6	0.5	0.10120533991769
b	0.7	0.5	0.100463235028635
b	0.8	0.5	0.0998814951450911
b	0.9	0.5	0.0994167725997412
b	1	0.5	0.099039638327603
b	0	0.6	0.117820765892134
b	0.1	0.6	0.112639762025023
b	0.2	0.6	0.10903766484584
b	0.3	0.6	0.106484215556599
b	0.4	0.6	0.104633700933526
b	0.5	0.6	0.103260122030224
b	0.6	0.6	0.10221517099291
b	0.7	0.6	0.101400992676259
b	0.8	0.6	0.100752529614218
b	0.9	0.6	0.100226078390838
b	1	0.6	0.0997918715502338
b	0	0.7	0.119469413506989
b	0.1	0.7	0.114169478667601
b	0.2	0.7	0.110456755431987
b	0.3	0.7	0.107800514768468
b	0.4	0.7	0.105854582450812
b	0.5	0.7	0.104392510896657
b	0.6	0.7	0.103265558385306
b	0.7	0.7	0.10237545245054
b	0.8	0.7	0.101656736099376
b	0.9	0.7	0.101065324987932
b	1	0.7	0.100571089769501
b	0	0.8	0.121194007913672
b	0.1	0.8	0.115768353142144
b	0.2	0.8	0.111938759923971
b	0.3	0.8	0.109173990723265
b	0.4	0.8	0.107127373801795
b	0.5	0.8	0.105571978298053
b	0.6	0.8	0.104358595904372
b	0.7	0.8	0.103388506054263
b	0.8	0.8	0.102595823375573
b	0.9	0.8	0.101936055633663
b	1	0.8	0.101378686461559
b	0	0.9	0.122998591341758
b	0.1	0.9	0.117440040111794
b	0.2	0.9	0.113486981552635
b	0.3	0.9	0.110607628210713
b	0.4	0.9	0.108454771401683
b	0.5	0.9	0.106800959632826
b	0.6	0.9	0.105496482790366
b	0.7	0.9	0.104442139130596
b	0.8	0.9	0.103571583943984
b	0.9	0.9	0.102839888217002
b	1	0.9	0.102216121676786
b	0	1	0.124887431131003
b	0.1	1	0.119188394440081
b	0.2	1	0.115104901591313
b	0.3	1	0.112104570365571
b	0.4	1	0.10983961250915
b	0.5	1	0.108082015598082
b	0.6	1	0.106681529778911
b	0.7	1	0.105538436562866
b	0.8	1	0.104585898665756
b	0.9	1	0.10377851932708
b	1	1	0.103084925588423
c	0	0	0.0755070952842772
c	0.1	0	0.0713504514570385
c	0.2	0	0.0685334257626192
c	0.3	0	0.0665394009354778
c	0.4	0	0.0650359647323262
c	0.5	0	0.0638100313683625
c	0.6	0	0.0627257823955927
c	0.7	0	0.0616974022275614
c	0.8	0	0.0606714054973478
c	0.9	0	0.0596151830477983
c	1	0	0.0585095795687519
c	0	0.1	0.0765498871132601
c	0.1	0.1	0.0724974758067782
c	0.2	0.1	0.0697803413852805
c	0.3	0.1	0.0678820163704978
c	0.4	0.1	0.0664702325392348
c	0.5	0.1	0.0653320425701613
c	0.6	0.1	0.064331761125479
c	0.7	0.1	0.0633837005720596
c	0.8	0.1	0.0624344985291821
c	0.9	0.1	0.0614516640420999
c	1	0.1	0.0604161553964434
c	0	0.2	0.0775550178948787
c	0.1	0.2	0.0736083144584109
c	0.2	0.2	0.0709924960956404
c	0.3	0.2	0.0691912469274795
c	0.4	0.2	0.0678724444978845
c	0.5	0.2	0.0668232816334218
c	0.6	0.2	0.0659082077304154
c	0.7	0.2	0.065041664674554
c	0.8	0.2	0.0641704145803566
c	0.9	0.2	0.0632620861499882
c	1	0.2	0.0622977526666886
c	0	0.3	0.0785220628587013
c	0.1	0.3	0.0746825576279595
c	0.2	0.3	0.0721694945795762
c	0.3	0.3	0.070466711263671
c	0.4	0.3	0.0692422327559018
c	0.5	0.3	0.0682833937320448
c	0.6	0.3	0.0674547799627809
c	0.7	0.3	0.0666709644338512
c	0.8	0.3	0.0658788352792569
c	0.9	0.3	0.0650461423272594
c	1	0.3	0.0641540752746976
c	0	0.4	0.0794505931741683
c	0.1	0.4	0.075719791611371
c	0.2	0.4	0.0733109377381404
c	0.3	0.4	0.0717080243821088
c	0.4	0.4	0.0705792259328376
c	0.5	0.4	0.0697120206336699
c	0.6	0.4	0.0689711322863337
c	0.7	0.4	0.0682712665737477
c	0.8	0.4	0.0675594391889801
c	0.9	0.4	0.0668035225703854
c	1	0.4	0.0659848242586949
c	0	0.5	0.0803401759143253
c	0.1	0.5	0.0767195987494892
c	0.2	0.5	0.0744164226537282
c	0.3	0.5	0.0729147975989412
c	0.4	0.5	0.0718830490886077
c	0.5	0.5	0.0711088006691934
c	0.6	0.5	0.0704569158467708
c	0.7	0.5	0.0698422346145958
c	0.8	0.5	0.0692119017798706
c	0.9	0.5	0.0685339138899893
c	1	0.5	0.0677896977743022
c	0	0.6	0.0811903740192454
c	0.1	0.6	0.0776815573927254
c	0.2	0.6	0.0754855425559558
c	0.3	0.6	0.0740866385104724
c	0.4	0.6	0.0731533236916618
c	0.5	0.6	0.0724733687020248
c	0.6	0.6	0.0719117784420344
c	0.7	0.6	0.0713835288446247
c	0.8	0.6	0.0708358954018227
c	0.9	0.6	0.070237000284094
c	1	0.6	0.0695683910687004
c	0	0.7	0.0820007462591387
c	0.1	0.7	0.0786052418654276
c	0.2	0.7	0.076517886787246
c	0.3	0.7	0.0752231509599225
c	0.4	0.7	0.0743896675868796
c	0.5	0.7	0.0738053560970798
c	0.6	0.7	0.0733353644923644
c	0.7	0.7	0.0728948062910156
c	0.8	0.7	0.0724310892563434
c	0.9	0.7	0.07191246271114
c	1	0.7	0.0713205964545701
c	0	0.8	0.0827708471971443
c	0.1	0.8	0.0794902224299436
c	0.2	0.8	0.0775130407681186
c	0.3	0.8	0.0763239350039039
c	0.4	0.8	0.0755916949631914
c	0.5	0.8	0.0751043906895069
c	0.6	0.8	0.0747273150100931
c	0.7	0.8	0.0743757206907291
c	0.8	0.8	0.0739971493683763
c	0.9	0.8	0.073559979062772
c	1	0.8	0.0730460032838085
c	0	0.9	0.0835002271518049
c	0.1	0.9	0.0803360652503762
c	0.2	0.9	0.0784705859621831
c	0.3	0.9	0.0773885868786095
c	0.4	0.9	0.0767590163209218
c	0.5	0.9	0.0763700967531459
c	0.6	0.9	0.0760872675691813
c	0.7	0.9	0.0758259224610816
c	0.8	0.9	0.0755337385578839
c	0.9	0.9	0.0751792241363919
c	1	0.9	0.0747442979210201
c	0	1	0.0841884321592196
c	0.1	1	0.0811423323560285
c	0.2	1	0.0793900998408319
c	0.3	1	0.0784166989657113
c	0.4	1	0.0778912384388521
c	0.5	1	0.0776020949687161
c	0.6	1	0.0774148562744933
c	0.7	1	0.0772450586700694
c	0.8	1	0.077040516411185
c	0.9	1	0.0767698696074767
c	1	1	0.07641516371678
d	0	0	0.0732902431814901
d	0.1	0	0.0691518638057026
d	0.2	0	0.0665148478323128
d	0.3	0	0.0647976625835283
d	0.4	0	0.0636261424975651
d	0.5	0	0.0627604518197708
d	0.6	0	0.0620477363475321
d	0.7	0	0.061391430293984
d	0.8	0	0.0607313611898219
d	0.9	0	0.0600308554331857
d	1	0	0.0592683824831425
d	0	0.1	0.0740033557338425
d	0.1	0.1	0.0699817308407409
d	0.2	0.1	0.0674566658986453
d	0.3	0.1	0.0658467949526433
d	0.4	0.1	0.0647781127823964
d	0.5	0.1	0.0640109378258414
d	0.6	0.1	0.063392564148674
d	0.7	0.1	0.0628265685249392
d	0.8	0.1	0.062252915548325
d	0.9	0.1	0.0616350633844145
d	1	0.1	0.0609516081596999
d	0	0.2	0.0746745961761975
d	0.1	0.2	0.0707713510560417
d	0.2	0.2	0.0683598065690467
d	0.3	0.2	0.0668587654819491
d	0.4	0.2	0.0658943848432233
d	0.5	0.2	0.0652271391418065
d	0.6	0.2	0.0647044725035166
d	0.7	0.2	0.064230105990797
d	0.8	0.2	0.0637441429256842
d	0.9	0.2	0.0632101748465427
d	1	0.2	0.0626069260946477
d	0	0.3	0.0753034964724641
d	0.1	0.3	0.0715202729067158
d	0.2	0.3	0.0692238342210528
d	0.3	0.3	0.06783315392255
d	0.4	0.3	0.0669745532750967
d	0.5	0.3	0.0664086646956135
d	0.6	0.3	0.0659830841797853
d	0.7	0.3	0.0656016788232562
d	0.8	0.3	0.0652046923584848
d	0.9	0.3	0.0647558513180958
d	1	0.3	0.0642340098210905
d	0	0.4	0.0758895841231682
d	0.1	0.4	0.0722280405383936
d	0.2	0.4	0.0700483090713445
d	0.3	0.4	0.0687695360082257
d	0.4	0.4	0.068018208794353
d	0.5	0.4	0.0675551196703548
d	0.6	0.4	0.0672280183296238
d	0.7	0.4	0.0669409196632791
d	0.8	0.4	0.0666342095131448
d	0.9	0.4	0.0662717510438735
d	1	0.4	0.0658325297308629
d	0	0.5	0.076432382125633
d	0.1	0.5	0.0728941937487649
d	0.2	0.5	0.0708327871386007
d	0.3	0.5	0.0696674834195523
d	0.4	0.5	0.0690249382039605
d	0.5	0.5	0.0686661054707984
d	0.6	0.5	0.0684388904572677
d	0.7	0.5	0.0682474576298689
d	0.8	0.5	0.0680323366557593
d	0.9	0.5	0.0677575289858246
d	1	0.5	0.0674021530463997
d	0	0.6	0.0769314089338166
d	0.1	0.6	0.073518267948788
d	0.2	0.6	0.0715768202060322
d	0.3	0.6	0.0705265637477157
d	0.4	0.6	0.0699943243585688
d	0.5	0.6	0.0697412196896306
d	0.6	0.6	0.0696153123864405
d	0.7	0.6	0.0695209182885797
d	0.8	0.6	0.069398712621686
d	0.9	0.6	0.0692128367936712
d	1	0.6	0.0689425437923644
d	0	0.7	0.0773861784178069
d	0.1	0.7	0.0740997941235675
d	0.2	0.7	0.072279955783595
d	0.3	0.7	0.0713463404580155
d	0.4	0.7	0.0709259461292586
d	0.5	0.7	0.0707800560734095
d	0.6	0.7	0.0707568922274701
d	0.7	0.7	0.0707609236197561
d	0.8	0.7	0.0707329727848701
d	0.9	0.7	0.070637322775282
d	1	0.7	0.0704533627670344
d	0	0.8	0.0777961998229696
d	0.1	0.8	0.0746382987928964
d	0.2	0.8	0.0729417370698797
d	0.3	0.8	0.0721263728530553
d	0.4	0.8	0.071819378367989
d	0.5	0.8	0.071782204488227
d	0.6	0.8	0.0718632343441232
d	0.7	0.8	0.0719670919865006
d	0.8	0.8	0.0720347490269055
d	0.9	0.8	0.0720306318667903
d	1	0.8	0.0719342675134405
d	0	0.9	0.0781609777287454
d	0.1	0.9	0.0751333039714604
d	0.2	0.9	0.0735617029136747
d	0.3	0.9	0.0728662160356181
d	0.4	0.9	0.0726741918717408
d	0.5	0.9	0.0727472508850761
d	0.6	0.9	0.0729339393201554
d	0.7	0.9	0.0731390381023662
d	0.8	0.9	0.0733036697058316
d	0.9	0.9	0.0733924056024568
d	1	0.9	0.0733849122902586
d	0	1	0.0784800120070962
d	0.1	1	0.0755843271287023
d	0.2	1	0.0741393877752
d	0.3	1	0.073565420871224
d	0.4	1	0.0734899533463525
d	0.5	1	0.0736747772649218
d	0.6	1	0.0739686039255751
d	0.7	1	0.0742763729987722
d	0.8	1	0.0745393596246613
d	0.9	1	0.074722282084273
d	1	1	0.0748049480424523


==> models/solution-symreg-one-hot_2-cf_over_cyc_a.txt <==
Mat	p_spec	cyc	model
a	0.3	0	0.0791159308609401
a	0.3	0.1	0.0797412103563729
a	0.3	0.2	0.0802901064045857
a	0.3	0.3	0.0807614344687304
a	0.3	0.4	0.0811539946769056
a	0.3	0.5	0.0814665716367747
a	0.3	0.6	0.081697934248031
a	0.3	0.7	0.081846835512683
a	0.3	0.8	0.0819120123431381
a	0.3	0.9	0.081892185368057
a	0.3	1	0.0817860587359555


==> models/solution-symreg-one-hot_2-cf_over_cyc_b.txt <==
Mat	p_spec	cyc	model
b	0.3	0	0.0992428688794727
b	0.3	0.1	0.100097113966765
b	0.3	0.2	0.101031177236097
b	0.3	0.3	0.102050319741376
b	0.3	0.4	0.103160106017377
b	0.3	0.5	0.10436642336431
b	0.3	0.6	0.10567550256744
b	0.3	0.7	0.10709394017698
b	0.3	0.8	0.108628722486033
b	0.3	0.9	0.110287251358496
b	0.3	1	0.112077372074482


==> models/solution-symreg-one-hot_2-cf_over_cyc_c.txt <==
Mat	p_spec	cyc	model
c	0.3	0	0.0659208870561137
c	0.3	0.1	0.0674141262985405
c	0.3	0.2	0.0688401936535191
c	0.3	0.3	0.0701979954713577
c	0.3	0.4	0.0714864236554194
c	0.3	0.5	0.0727043554854021
c	0.3	0.6	0.0738506534385483
c	0.3	0.7	0.0749241650087617
c	0.3	0.8	0.0759237225236069
c	0.3	0.9	0.0768481429591682
c	0.3	1	0.0776962277527424


==> models/solution-symreg-one-hot_2-cf_over_cyc_d.txt <==
Mat	p_spec	cyc	model
d	0.3	0	0.0650420520831031
d	0.3	0.1	0.066208555954189
d	0.3	0.2	0.0673085782967857
d	0.3	0.3	0.068341074790396
d	0.3	0.4	0.0693049875699932
d	0.3	0.5	0.0701992450622163
d	0.3	0.6	0.0710227618196621
d	0.3	0.7	0.0717744383532518
d	0.3	0.8	0.0724531609626514
d	0.3	0.9	0.0730578015647226
d	0.3	1	0.073587217519982


==> models/solution-symreg-one-hot_2-cf_over_p_a.txt <==
Mat	p_spec	cyc	model
a	0	0.5	0.086405360064186
a	0.1	0.5	0.0826572947223842
a	0.2	0.5	0.0814746302368363
a	0.3	0.5	0.0814665716367747
a	0.4	0.5	0.0819496425411076
a	0.5	0.5	0.082589138422605
a	0.6	0.5	0.0832223235824995
a	0.7	0.5	0.0837712480894769
a	0.8	0.5	0.0841997573663245
a	0.9	0.5	0.0844922936725448
a	1	0.5	0.084643443404507


==> models/solution-symreg-one-hot_2-cf_over_p_b.txt <==
Mat	p_spec	cyc	model
b	0	0.5	0.116310848237972
b	0.1	0.5	0.110032514049612
b	0.2	0.5	0.106512397036767
b	0.3	0.5	0.10436642336431
b	0.4	0.5	0.102917090233896
b	0.5	0.5	0.101834915279789
b	0.6	0.5	0.100961633822775
b	0.7	0.5	0.100223020058587
b	0.8	0.5	0.0995859046550661
b	0.9	0.5	0.0990369877703615
b	1	0.5	0.0985724011554761


==> models/solution-symreg-one-hot_2-cf_over_p_c.txt <==
Mat	p_spec	cyc	model
c	0	0.5	0.0812881289069109
c	0.1	0.5	0.0763027648644806
c	0.2	0.5	0.0739051410799456
c	0.3	0.5	0.0727043554854021
c	0.4	0.5	0.0720168285581215
c	0.5	0.5	0.0715077564843721
c	0.6	0.5	0.0710143080292702
c	0.7	0.5	0.0704584413664822
c	0.8	0.5	0.0698039135508984
c	0.9	0.5	0.0690350818824449
c	1	0.5	0.0681464510824647


==> models/solution-symreg-one-hot_2-cf_over_p_d.txt <==
Mat	p_spec	cyc	model
d	0	0.5	0.0768726465591579
d	0.1	0.5	0.0728165519177578
d	0.2	0.5	0.070995878602909
d	0.3	0.5	0.0701992450622163
d	0.4	0.5	0.0698314454037545
d	0.5	0.5	0.0696011055945515
d	0.6	0.5	0.0693666635878287
d	0.7	0.5	0.0690604208418218
d	0.8	0.5	0.0686510917478009
d	0.9	0.5	0.0681253368109656
d	1	0.5	0.0674786569202892


==> models/solution-symreg-one-hot_2-cf_sensitivity.txt <==
Mat	p_spec	cyc	model
a	0	0	0.0858667370306184
a	0.1	0	0.0814996176857268
a	0.2	0	0.0797130057255742
a	0.3	0	0.0791159308609401
a	0.4	0	0.0790247448334704
a	0.5	0	0.0791045745722011
a	0.6	0	0.0791925190585399
a	0.7	0	0.079210466153646
a	0.8	0	0.0791221020714354
a	0.9	0	0.0789117127454989
a	1	0	0.0785737310114815
a	0	0.1	0.0861411792393579
a	0.1	0.1	0.0818939546739562
a	0.2	0.1	0.0802242770903937
a	0.3	0.1	0.0797412103563729
a	0.4	0.1	0.0797611397040334
a	0.5	0.1	0.0799492249079182
a	0.6	0.1	0.08014259717179
a	0.7	0.1	0.0802631759782362
a	0.8	0.1	0.0802746785843049
a	0.9	0.1	0.0801614214114566
a	1	0.1	0.0799178672513862
a	0	0.2	0.0863335237640734
a	0.1	0.2	0.0822081286783244
a	0.2	0.2	0.080657290067829
a	0.3	0.2	0.0802901064045857
a	0.4	0.2	0.0804229968477943
a	0.5	0.2	0.0807211544433112
a	0.6	0.2	0.0810217430323432
a	0.7	0.2	0.081246714123329
a	0.8	0.2	0.0813598164102534
a	0.9	0.2	0.0813453971856867
a	1	0.2	0.0811979495701061
a	0	0.3	0.08644251757473
a	0.1	0.3	0.0824409098435696
a	0.2	0.3	0.0810108376316886
a	0.3	0.3	0.0807614344687304
a	0.4	0.3	0.0810091538834001
a	0.5	0.3	0.0814192226244528
a	0.6	0.3	0.0818288375913112
a	0.7	0.3	0.0821599827282703
a	0.8	0.3	0.0823764385655396
a	0.9	0.3	0.0824625836554232
a	1	0.3	0.0824129418251958
a	0	0.4	0.0864668915062889
a	0.1	0.4	0.0825910524500641
a	0.2	0.4	0.0812836971580421
a	0.3	0.4	0.0811539946769056
a	0.4	0.4	0.081518433353257
a	0.5	0.4	0.0820422740761838
a	0.6	0.4	0.0825627472298451
a	0.7	0.4	0.0830018696100459
a	0.8	0.4	0.0833234539880581
a	0.9	0.4	0.083511910569992
a	1	0.4	0.0835617942732819
a	0	0.5	0.086405360064186
a	0.1	0.5	0.0826572947223842
a	0.2	0.5	0.0814746302368363
a	0.3	0.5	0.0814665716367747
a	0.4	0.5	0.0819496425411076
a	0.5	0.5	0.082589138422605
a	0.6	0.5	0.0832223235824995
a	0.7	0.5	0.0837712480894769
a	0.8	0.5	0.0841997573663245
a	0.9	0.5	0.0844922936725448
a	1	0.5	0.084643443404507
a	0	0.6	0.086256621227553
a	0.1	0.6	0.0826383586356588
a	0.2	0.6	0.0815823824813249
a	0.3	0.6	0.081697934248031
a	0.4	0.6	0.0823015732874861
a	0.5	0.6	0.0830586301054794
a	0.6	0.6	0.0838064033585399
a	0.7	0.6	0.0844669768153895
a	0.8	0.6	0.0850042289664659
a	0.9	0.6	0.0854026345298319
a	1	0.6	0.0856568117750432
a	0	0.7	0.0860193562501579
a	0.1	0.7	0.0825329497196707
a	0.2	0.7	0.0816056833352846
a	0.3	0.7	0.081846835512683
a	0.4	0.7	0.082573001803029
a	0.5	0.7	0.0834495482005243
a	0.6	0.7	0.0843138081611718
a	0.7	0.7	0.0850878995867379
a	0.8	0.7	0.0857357344571978
a	0.9	0.7	0.0862418203599887
a	1	0.7	0.0866008078376501
a	0	0.8	0.0856922294590367
a	0.1	0.8	0.0823397568606855
a	0.2	0.8	0.0815432458779944
a	0.3	0.8	0.0819120123431381
a	0.4	0.8	0.0827626884796168
a	0.5	0.8	0.0837606762315658
a	0.6	0.8	0.0847433443046655
a	0.7	0.8	0.0856328451726574
a	0.8	0.8	0.0863931247327603
a	0.9	0.8	0.0870087238583171
a	1	0.8	0.0874743257702588
a	0	0.9	0.0852738880507917
a	0.1	0.9	0.082057452100983
a	0.2	0.9	0.0813937666269517
a	0.3	0.9	0.081892185368057
a	0.4	0.9	0.0828693776993216
a	0.5	0.9	0.0839907819825351
a	0.6	0.9	0.0850938026293552
a	0.7	0.9	0.0861006271304227
a	0.8	0.9	0.0869752357337949
a	0.9	0.9	0.0877022030210358
a	1	0.9	0.0882762453025559
a	0	1	0.0847629618855297
a	0.1	1	0.0816846904360639
a	0.2	1	0.0811559253383004
a	0.3	1	0.0817860587359555
a	0.4	1	0.082891797641136
a	0.5	1	0.0841386173072789
a	0.6	1	0.0853639583144871
a	0.7	1	0.0864900436212889
a	0.8	1	0.0874808882661348
a	0.9	1	0.0883211009669792
a	1	1	0.0890054315405479
b	0	0	0.110041781441915
b	0.1	0	0.104136832774319
b	0.2	0	0.100999237500928
b	0.3	0	0.0992428688794727
b	0.4	0	0.0981882606383278
b	0.5	0	0.0975040613605232
b	0.6	0	0.0970302358517277
b	0.7	0	0.0966908895751685
b	0.8	0	0.0964512886444987
b	0.9	0	0.0962966744130887
b	1	0	0.0962218263575482
b	0	0.1	0.111105287295295
b	0.1	0.1	0.105132098547954
b	0.2	0.1	0.101924623449095
b	0.3	0.1	0.100097113966765
b	0.4	0.1	0.0989704655371415
b	0.5	0.1	0.0982136706012074
b	0.6	0.1	0.0976670192833619
b	0.7	0.1	0.0972549232930439
b	0.8	0.1	0.0969429355367782
b	0.9	0.1	0.09671656447389
b	1	0.1	0.0965708369070722
b	0	0.2	0.112258058245431
b	0.1	0.2	0.106213563675479
b	0.2	0.2	0.102933054727991
b	0.3	0.2	0.101031177236097
b	0.4	0.2	0.0998292030663107
b	0.5	0.2	0.098996482738229
b	0.6	0.2	0.0983736453520784
b	0.7	0.2	0.0978854219035716
b	0.8	0.2	0.0974976644699591
b	0.9	0.2	0.0971961602952808
b	1	0.2	0.0969761944592314
b	0	0.3	0.113505817163201
b	0.1	0.3	0.107386802111219
b	0.2	0.3	0.10402995110057
b	0.3	0.3	0.102050319741376
b	0.4	0.3	0.100769571800201
b	0.5	0.3	0.0998574308278593
b	0.6	0.3	0.0991548792693747
b	0.7	0.3	0.0985869811342644
b	0.8	0.3	0.0981199007076051
b	0.9	0.3	0.0977397163246533
b	1	0.3	0.0974419828865195
b	0	0.4	0.114854614345308
b	0.1	0.4	0.108657707619595
b	0.2	0.4	0.105221044142695
b	0.3	0.4	0.103160106017377
b	0.4	0.4	0.101796965173886
b	0.5	0.4	0.100801733925178
b	0.6	0.4	0.100015763187575
b	0.7	0.4	0.099364464443934
b	0.8	0.4	0.0988143279266013
b	0.9	0.4	0.0983517360376423
b	1	0.4	0.0979725256768388
b	0	0.5	0.116310848237972
b	0.1	0.5	0.110032514049612
b	0.2	0.5	0.106512397036767
b	0.3	0.5	0.10436642336431
b	0.4	0.5	0.102917090233896
b	0.5	0.5	0.101834915279789
b	0.6	0.5	0.100961633822775
b	0.7	0.5	0.100223020058587
b	0.8	0.5	0.0995859046550661
b	0.9	0.5	0.0990369877703615
b	1	0.5	0.0985724011554761
b	0	0.6	0.117881287698134
b	0.1	0.6	0.111517817115596
b	0.2	0.6	0.107910425837368
b	0.3	0.6	0.10567550256744
b	0.4	0.6	0.104135987784724
b	0.5	0.6	0.102962821885913
b	0.6	0.6	0.101998141389048
b	0.7	0.6	0.101168099273993
b	0.8	0.6	0.10043988193122
b	0.9	0.6	0.099800521726042
b	1	0.6	0.0992464588343644
b	0	0.7	0.119573095925941
b	0.1	0.7	0.113120597815375
b	0.2	0.7	0.109421922337231
b	0.3	0.7	0.10709394017698
b	0.4	0.7	0.105460054052883
b	0.5	0.7	0.104191645505022
b	0.6	0.7	0.103131269958219
b	0.7	0.7	0.102205476135284
b	0.8	0.7	0.101381822289457
b	0.9	0.7	0.100647688258105
b	1	0.7	0.099999836986386
b	0	0.8	0.121393856215676
b	0.1	0.8	0.114848247630323
b	0.2	0.8	0.111054078674816
b	0.3	0.8	0.108628722486033
b	0.4	0.8	0.106896064002555
b	0.5	0.8	0.105527945291078
b	0.6	0.8	0.104367359371094
b	0.7	0.8	0.103341268615034
b	0.8	0.8	0.102417620190539
b	0.9	0.8	0.101584157541947
b	1	0.8	0.100837981552273
b	0	0.9	0.123351599687319
b	0.1	0.9	0.116708595666367
b	0.2	0.9	0.112814513839171
b	0.3	0.9	0.110287251358496
b	0.4	0.9	0.108451196450615
b	0.5	0.9	0.106978672161717
b	0.6	0.9	0.105713128838809
b	0.7	0.9	0.104581961423677
b	0.8	0.9	0.103553524024749
b	0.9	0.9	0.102615940759126
b	1	0.9	0.101766666498574
b	0	1	0.125454835177643
b	0.1	1	0.118709937911542
b	0.2	1	0.114711302243856
b	0.3	1	0.112077372074482
b	0.4	1	0.110133061144048
b	0.5	1	0.108551195073569
b	0.6	1	0.107175702387365
b	0.7	1	0.105934430599928
b	0.8	1	0.104796159830114
b	0.9	1	0.103749412930388
b	1	1	0.102792015757327
c	0	0	0.0761020472106076
c	0.1	0	0.0705699114519974
c	0.2	0	0.0676398807380453
c	0.3	0	0.0659208870561137
c	0.4	0	0.0647291881292649
c	0.5	0	0.063729820470063
c	0.6	0	0.0627597961384311
c	0.7	0	0.0617409194573583
c	0.8	0	0.0606367963695504
c	0.9	0	0.0594316356831813
c	1	0	0.0581197961281684
c	0	0.1	0.0772866037858987
c	0.1	0.1	0.0718601664064857
c	0.2	0.1	0.0690330191384655
c	0.3	0.1	0.0674141262985405
c	0.4	0.1	0.0663197773222643
c	0.5	0.1	0.0654150398397516
c	0.6	0.1	0.0645369564558336
c	0.7	0.1	0.0636073614884582
c	0.8	0.1	0.0625898903484353
c	0.9	0.1	0.0614687808086823
c	1	0.1	0.0602384200843954
c	0	0.2	0.0783986563787964
c	0.1	0.2	0.0730797232810873
c	0.2	0.2	0.0703572366826383
c	0.3	0.2	0.0688401936535191
c	0.4	0.2	0.0678449157552716
c	0.5	0.2	0.067036502138575
c	0.6	0.2	0.0662520263457501
c	0.7	0.2	0.0654133530719062
c	0.8	0.2	0.0644841475678364
c	0.9	0.2	0.063448676932817
c	1	0.2	0.0623013572187379
c	0	0.3	0.0794370464781367
c	0.1	0.3	0.0742274455144534
c	0.2	0.3	0.0716114184277914
c	0.3	0.3	0.0701979954713577
c	0.4	0.3	0.0693035307518241
c	0.5	0.3	0.0685931553489965
c	0.6	0.3	0.0679039741407178
c	0.7	0.3	0.0671578825868152
c	0.8	0.3	0.0663185761551996
c	0.9	0.3	0.0653703516382779
c	1	0.3	0.0643076542811058
c	0	0.4	0.0804006003609439
c	0.1	0.4	0.0753021815922232
c	0.2	0.4	0.0727944347330738
c	0.3	0.4	0.0714864236554194
c	0.4	0.4	0.0706945354359152
c	0.5	0.4	0.0700839334976699
c	0.6	0.4	0.0694917544575977
c	0.7	0.4	0.0688399249332171
c	0.8	0.4	0.0680921709920103
c	0.9	0.4	0.0672328194915067
c	1	0.4	0.066256345231519
c	0	0.5	0.0812881289069109
c	0.1	0.5	0.0763027648644806
c	0.2	0.5	0.0739051410799456
c	0.3	0.5	0.0727043554854021
c	0.4	0.5	0.0720168285581215
c	0.5	0.5	0.0715077564843721
c	0.6	0.5	0.0710143080292702
c	0.7	0.5	0.0704584413664822
c	0.8	0.5	0.0698039135508984
c	0.9	0.5	0.0690350818824449
c	1	0.5	0.0681464510824647
c	0	0.6	0.0820984274107099
c	0.1	0.6	0.0772280133610765
c	0.2	0.6	0.0749423778904656
c	0.3	0.6	0.0738506534385483
c	0.4	0.6	0.0732692943196918
c	0.5	0.6	0.072863529908929
c	0.6	0.6	0.0724705615343575
c	0.7	0.6	0.0720123793297965
c	0.8	0.6	0.0714527717308292
c	0.9	0.6	0.0707761268624
c	1	0.6	0.069976979739401
c	0	0.7	0.0828302753921106
c	0.1	0.7	0.0780767296047905
c	0.2	0.7	0.0759049703434528
c	0.3	0.7	0.0749241650087617
c	0.4	0.7	0.0744508021945756
c	0.5	0.7	0.074150144896113
c	0.6	0.7	0.0738594274249475
c	0.7	0.7	0.0735006722846714
c	0.8	0.7	0.073037699690359
c	0.9	0.7	0.0724549289800065
c	1	0.7	0.0717469258393838
c	0	0.8	0.08348243640388
c	0.1	0.8	0.0788477004223093
c	0.2	0.8	0.076791728188498
c	0.3	0.8	0.0759237225236069
c	0.4	0.8	0.0755602067493672
c	0.5	0.8	0.0753664779184883
c	0.6	0.8	0.0751798037522984
c	0.7	0.8	0.074922239539465
c	0.8	0.8	0.0745576376789323
c	0.9	0.8	0.0740704491152596
c	1	0.8	0.0734552705877972
c	0	0.9	0.0840536578374377
c	0.1	0.9	0.0795396967529959
c	0.2	0.9	0.0776014455577998
c	0.3	0.9	0.0768481429591682
c	0.4	0.9	0.0765963474611419
c	0.5	0.9	0.0765113906171811
c	0.6	0.9	0.0764305739904998
c	0.7	0.9	0.0762759860758925
c	0.8	0.9	0.0760115118661998
c	0.9	0.9	0.0756216343115992
c	1	0.9	0.0751009815931648
c	0	1	0.0845426707262436
c	0.1	1	0.0801514734554249
c	0.2	1	0.078332900775802
c	0.3	1	0.0776962277527424
c	0.4	1	0.0775580485331602
c	0.5	1	0.077583729620551
c	0.6	1	0.0776106068580672
c	0.7	1	0.0775608023735019
c	0.8	1	0.0773982341693334
c	0.9	1	0.0771074176060236
c	1	1	0.0766830127000201
d	0	0	0.0732897937187902
d	0.1	0	0.0686953476578215
d	0.2	0	0.0663499443324592
d	0.3	0	0.0650420520831031
d	0.4	0	0.0641763179216481
d	0.5	0	0.0634612236275856
d	0.6	0	0.0627550657708153
d	0.7	0	0.0619900071239561
d	0.8	0	0.0611346259817444
d	0.9	0	0.0601754492311705
d	1	0	0.059107846508417
d	0	0.1	0.0741517413562612
d	0.1	0.1	0.0696614749117621
d	0.2	0.1	0.0674175805864372
d	0.3	0.1	0.066208555954189
d	0.4	0.1	0.0654390766782063
d	0.5	0.1	0.0648176526274769
d	0.6	0.1	0.0642026079204172
d	0.7	0.1	0.063526132358413
d	0.8	0.1	0.0627568307668635
d	0.9	0.1	0.0618812560873872
d	1	0.1	0.0608948035572495
d	0	0.2	0.0749421126972254
d	0.1	0.2	0.0705577505231683
d	0.2	0.2	0.0684170633243436
d	0.3	0.2	0.0673085782967857
d	0.4	0.2	0.0666370001336963
d	0.5	0.2	0.066110867162403
d	0.6	0.2	0.0655885314088394
d	0.7	0.2	0.0650022100523531
d	0.8	0.2	0.0643205347884359
d	0.9	0.2	0.0635300849430398
d	1	0.2	0.0626262816745415
d	0	0.3	0.0756598026470485
d	0.1	0.3	0.0713830899570943
d	0.2	0.3	0.0693473282675089
d	0.3	0.3	0.068341074790396
d	0.4	0.3	0.0677690636329112
d	0.5	0.3	0.0673398619546962
d	0.6	0.3	0.0669118500532457
d	0.7	0.3	0.0664172728400177
d	0.8	0.3	0.0658247892248886
d	0.9	0.3	0.0651210052526221
d	1	0.3	0.0643013683274148
d	0	0.4	0.0763036918583588
d	0.1	0.4	0.0721363946654324
d	0.2	0.4	0.0702072973601496
d	0.3	0.4	0.0693049875699932
d	0.4	0.4	0.0688342292052948
d	0.5	0.4	0.0685036186371781
d	0.6	0.4	0.0681715648038459
d	0.7	0.4	0.0677703407080277
d	0.8	0.4	0.067268632823199
d	0.9	0.4	0.0666530742522428
d	1	0.4	0.0659191389746227
d	0	0.5	0.0768726465591579
d	0.1	0.5	0.0728165519177578
d	0.2	0.5	0.070995878602909
d	0.3	0.5	0.0701992450622163
d	0.4	0.5	0.0698314454037545
d	0.5	0.5	0.0696011055945515
d	0.6	0.5	0.0693666635878287
d	0.7	0.5	0.0690604208418218
d	0.8	0.5	0.0686510917478009
d	0.9	0.5	0.0681253368109656
d	1	0.5	0.0674786569202892
d	0	0.6	0.0773655183789374
d	0.1	0.6	0.0734224346302112
d	0.2	0.6	0.0717119658844634
d	0.3	0.6	0.0710227618196621
d	0.4	0.6	0.0707596471415989
d	0.5	0.6	0.0706312778029451
d	0.6	0.6	0.0704961211514771
d	0.7	0.6	0.0702865074703049
d	0.8	0.6	0.0699711794277304
d	0.9	0.6	0.0695368252804157
d	1	0.6	0.0689789731659415
d	0	0.7	0.0777811441727783
d	0.1	0.7	0.0739529011923946
d	0.2	0.7	0.0723544388111744
d	0.3	0.7	0.0717744383532518
d	0.4	0.7	0.0716177555275807
d	0.5	0.7	0.0715930766675941
d	0.6	0.7	0.0715588989004472
d	0.7	0.7	0.0714475817086881
d	0.8	0.7	0.0712278964019899
d	0.9	0.7	0.0708865593426323
d	1	0.7	0.0704191262608151
d	0	0.8	0.0781183458434119
d	0.1	0.8	0.0744067952922592
d	0.2	0.8	0.0729221625347626
d	0.3	0.8	0.0724531609626514
d	0.4	0.8	0.0724046776990224
d	0.5	0.8	0.0724854298586315
d	0.6	0.8	0.0725539447381876
d	0.7	0.8	0.0725426113994982
d	0.8	0.8	0.0724202301631113
d	0.9	0.8	0.0721735458561481
d	1	0.8	0.0717981421504148
d	0	0.9	0.0783759301612176
d	0.1	0.9	0.0747829457389633
d	0.2	0.9	0.0734139875779825
d	0.3	0.9	0.0730578015647226
d	0.4	0.9	0.073119306653003
d	0.5	0.9	0.0733072511449722
d	0.6	0.9	0.0734801929024811
d	0.7	0.9	0.0735705509517383
d	0.8	0.9	0.0735471549988969
d	0.9	0.9	0.0733967787002753
d	1	0.9	0.073115034023308
d	0	1	0.0785526885821348
d	0.1	1	0.0750801662836746
d	0.2	1	0.073828749658275
d	0.3	1	0.073587217519982
d	0.4	1	0.0737605210755847
d	0.5	1	0.0740574402262648
d	0.6	1	0.0743365638000833
d	0.7	1	0.0745303411781756
d	0.8	1	0.0746076318323186
d	0.9	1	0.0745552386175773
d	1	1	0.0743688021561336

